Single-epoch VLBI imaging study of bright active galactic nuclei at 2 and 8 GHz

We investigate statistical and individual astrophysical properties of active galactic nuclei (AGNs), such as parsec-scale flux density, core dominance, angular and linear sizes, maximum observed brightness temperatures of VLBI core components, spectral index distributions for core and jet components, and evolution of brightness temperature along the jets. Furthermore, we statistically compare core flux densities and brightness temperature as well as jet spectral indices of gamma-ray bright and weak sources. We used 19 very long baseline interferometry (VLBI) observing sessions carried out simultaneously at 2.3 and 8.6 GHz with the participation of 10 Very Long Baseline Array (VLBA) stations and up to 10 additional geodetic telescopes. The observations span the period 1998-2003. We present here single-epoch results from high-resolution radio observations of 370 AGNs. Our VLBI images at 2.3 and 8.6 GHz as well as Gaussian models are presented and analyzed. At least one-fourth of the cores are completely unresolved on the longest baselines of the global VLBI observations. The VLBI core components are partially opaque with the median value of spectral index of alpha_core=0.3, while the jet features are usually optically thin alpha_jet=-0.7. The spectral index typically decreases along the jet ridge line owing to the spectral aging, with a median value of -0.05 mas^-1. Brightness temperatures are found to be affected by Doppler boosting and reaching up to \sim10^13 K with a median of \sim2.5x10^11 K at both frequencies. The brightness temperature gradients along the jets typically follow a power law T_b\simr^-2.2 at both frequencies. 147 sources (40%) positionally associated with gamma-ray detections from the Fermi LAT Second Source Catalog have higher core flux densities and brightness temperatures, and are characterized by the less steep radio spectrum of the optically thin jet emission.

==> table1.dat <==
Authors: Pushkarev A.B., Kovalev Y.Y.
Table 1: Parameters of observed sources
======================================================================================
Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------------
  Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------------
   1-10 A10    ---       Source    Source name (J2000)
  13-20 A8     ---       Source    Source name (IVS)
  24-38 A15    hh:mm:ss  R.A.      Right ascension (J2000.0)
  42-56 A15    dd:mm:ss  Dec.      Declination (J2000.0)
     60 A1     ---       Class     Optical classification
  65-69 F5.3   ---       z         Redshift
  74-78 F5.3   ps/mas    scale     Angular scaling conversion in parsecs per mas
     86 A1     ---       2FGL      Fermi LAT detection
--------------------------------------------------------------------------------------
Note (1):
    Membership in the Fermi LAT Second Source Catalog according to Abdo et al., 2011,
    arXiv:1108:1435
Note (2):
    The coordinate positions are taken from the Radio Fundamental Catalog 
    (http://astrogeo.org/rfc) as derived from analysis of all VLBI observations made 
    in absolute astrometry and geodesy mode
--------------------------------------------------------------------------------------
J0006-0623  0003-066   00:06:13.892888   -06:23:35.33531   B    0.347    4.913         
J0011-2612  0008-264   00:11:01.246740   -26:12:33.37700   Q    1.093    8.163         
J0017+8135  0014+813   00:17:08.474914   +81:35:08.13656   Q    3.387    7.407         
J0019+7327  0016+731   00:19:45.786414   +73:27:30.01751   Q    1.781    8.450         
J0022+0608  0019+058   00:22:32.441214   +06:08:04.26891   B                         Y 
J0027+5958  0024+597   00:27:03.286248   +59:58:52.95903   U                           
J0035+6130  0032+612   00:35:25.310621   +61:30:30.76129   U                           
J0050-0929  0048-097   00:50:41.317387   -09:29:05.21025   B                         Y 
J0059+0006  0056-001   00:59:05.514926   +00:06:51.62111   Q    0.717    7.215         
J0102+5824  0059+581   01:02:45.762381   +58:24:11.13663   Q    0.644    6.902       Y 
J0106-4034  0104-408   01:06:45.107969   -40:34:19.96020   Q    0.584    6.602         
J0108+0135  0106+013   01:08:38.771108   +01:35:00.31729   Q    2.107    8.318       Y 
J0111+3906  0108+388   01:11:37.316768   +39:06:28.10370   G    0.668    7.011         
J0112+2244  0109+224   01:12:05.824719   +22:44:38.78641   B                         Y 
J0113+0222  0111+021   01:13:43.144950   +02:22:17.31641   B    0.047    0.922         
J0115-0127  0112-017   01:15:17.099946   -01:27:04.57718   Q    1.365    8.417         
J0116-1136  0113-118   01:16:12.522032   -11:36:15.43457   Q    0.672    7.028       Y 
J0120-2701  0118-272   01:20:31.663368   -27:01:24.65240   B    0.557    6.453       Y 
J0121+0422  0119+041   01:21:56.861699   +04:22:24.73436   Q    0.637    6.869         
J0121+1149  0119+115   01:21:41.595043   +11:49:50.41307   Q    0.570    6.526         
J0132-1654  0130-171   01:32:43.487473   -16:54:48.52185   Q    1.020    8.046       Y 
J0136+4751  0133+476   01:36:58.594806   +47:51:29.10007   Q    0.859    7.684       Y 
J0137+3122  0134+311   01:37:08.733632   +31:22:35.85532   U                           
J0141-0928  0138-097   01:41:25.832164   -09:28:43.67422   B    0.733    7.276       Y 
J0151+2744  0148+274   01:51:27.146176   +27:44:41.79367   Q    1.260    8.348         
J0152+2207  0149+218   01:52:18.059046   +22:07:07.69980   Q    1.320    8.391         
J0202-0559  0159-062   02:02:06.864715   -05:59:00.12218   G                           
J0203+1134  0201+113   02:03:46.657059   +11:34:45.40959   Q    0.347    4.913         
J0204+1514  0202+149   02:04:50.413896   +15:14:11.04367   G    0.405    5.415       Y 
J0204-1701  0202-172   02:04:57.674348   -17:01:19.84048   Q    1.740    8.459       Y 
J0205+3212  0202+319   02:05:04.925361   +32:12:30.09550   Q    1.466    8.455       Y 
J0209-0438  0206-048   02:09:30.766718   -04:38:26.14642   Q    1.128    8.211         
J0210-0737  0207-078   02:10:16.528925   -07:37:20.69407   U                           
J0213-0719  0210-075   02:13:16.670570   -07:19:32.47336   U                           
J0215-0343  0212-039   02:15:11.506490   -03:43:07.89517   U                           
J0216-0105  0213-013   02:16:12.211947   -01:05:18.82631   Q    1.480    8.459         
J0216-0118  0213-015   02:16:05.663844   -01:18:03.39737   U                           
J0217-0121  0215-015   02:17:54.999385   -01:21:50.71877   U                           
J0217+0144  0215+015   02:17:48.954749   +01:44:49.69913   Q    1.715    8.463       Y 
J0223-0205  0220-023   02:23:13.040519   -02:05:07.93397   G                           
J0228+6721   4C67.05   02:28:50.051488   +67:21:03.02938   Q    0.523    6.251         
J0231+1322  0229+131   02:31:45.894056   +13:22:54.71630   Q    2.065    8.340         
J0237+2848  0234+285   02:37:52.405678   +28:48:08.99007   Q    1.207    8.301       Y 
J0238+1636  0235+164   02:38:38.930107   +16:36:59.27461   B    0.940    7.886       Y 
J0239-0234  0237-027   02:39:45.472266   -02:34:40.91441   Q    1.116    8.195         
J0239+0416  0237+040   02:39:51.263043   +04:16:21.41178   Q    0.978    7.966         
J0241-0815   NGC1052   02:41:04.798504   -08:15:20.75175   G    0.005    0.103         
J0242+1101  0239+108   02:42:29.170854   +11:01:00.72803   Q    2.680    7.943         
J0259+0747  0256+075   02:59:27.076621   +07:47:39.64290   Q    0.893    7.774       Y 
J0302+1218  0259+121   03:02:30.546759   +12:18:56.75275   U                           
J0306+6243  0302+625   03:06:42.659549   +62:43:02.02417   U                           
J0313+4120  0309+411   03:13:01.962125   +41:20:01.18355   G    0.136    2.408         
J0319+1901  0317+188   03:19:51.256730   +19:01:31.29103   G    0.300    4.456         
J0325+2224  0322+222   03:25:36.814355   +22:24:00.36562   Q    2.066    8.339       Y 
J0329+2756  0326+278   03:29:57.669417   +27:56:15.49937   Q    1.533    8.468         
J0336+3218   NRAO140   03:36:30.107609   +32:18:29.34227   Q    1.259    8.347         
J0339-0146     CTA26   03:39:30.937789   -01:46:35.80409   Q    0.852    7.665       Y 
J0340-2119  0338-214   03:40:35.607864   -21:19:31.17200   B    0.223    3.591       Y 
J0344+1559  0341+158   03:44:23.172158   +15:59:43.36933   U                           
J0345+1453  0342+147   03:45:06.416545   +14:53:49.55823   Q    1.556    8.470         
J0359+5057   NRAO150   03:59:29.747271   +50:57:50.16180   Q                           
J0403-3605  0402-362   04:03:53.749898   -36:05:01.91309   Q    1.417    8.439       Y 
J0405-1308  0403-132   04:05:34.003389   -13:08:13.69074   Q    0.571    6.531       Y 
J0407-1211  0405-123   04:07:48.430977   -12:11:36.65939   Q    0.574    6.548         
J0408+3032  0405+305   04:08:20.377569   +30:32:30.48990   U                           
J0409-1238  0406-127   04:09:05.769722   -12:38:48.14383   Q    1.563    8.471         
J0412+2305  0409+229   04:12:43.666869   +23:05:05.45264   Q    1.213    8.307         
J0416-1851  0414-189   04:16:36.544449   -18:51:08.34002   Q    1.526    8.467       Y 
J0418+3801  0415+379   04:18:21.277220   +38:01:35.80008   G    0.048    0.941         
J0423+2108  0420+210   04:23:01.988383   +21:08:02.12727   U                           
J0424-3756  0422-380   04:24:42.243696   -37:56:20.78411   Q    0.782    7.450         
J0426+0518  0423+051   04:26:36.604106   +05:18:19.87238   Q    1.333    8.399       Y 
J0427+0457  0425+048   04:27:47.570532   +04:57:08.32566   G    0.517    6.214         
J0433+0521     3C120   04:33:11.095527   +05:21:15.61921   G    0.033    0.660         
J0433+2905  0430+289   04:33:37.829861   +29:05:55.47708   B                         Y 
J0440-4333  0438-436   04:40:17.179977   -43:33:08.60402   Q    2.852    7.815         
J0442-0017   NRAO190   04:42:38.660739   -00:17:43.42044   Q    0.844    7.642       Y 
J0443+3441  0440+345   04:43:31.635205   +34:41:06.66409   U                           
J0449+1121  0446+112   04:49:07.671101   +11:21:28.59648   B    1.207    8.301       Y 
J0453-2807  0451-282   04:53:14.646796   -28:07:37.32651   Q    2.560    8.030       Y 
J0457-2324  0454-234   04:57:03.179229   -23:24:52.02013   Q    1.003    8.015       Y 
J0459+0229  0457+024   04:59:52.050665   +02:29:31.17654   Q    2.384    8.151         
J0501-0159  0458-020   05:01:12.809885   -01:59:14.25623   Q    2.291    8.211       Y 
J0501+1356  0458+138   05:01:45.270821   +13:56:07.22041   U                           
J0502+0609  0459+060   05:02:15.445947   +06:09:07.49400   Q    1.106    8.182       Y 
J0503+0203  0500+019   05:03:21.197177   +02:03:04.67638   G    0.584    6.602         
J0505+0459  0502+049   05:05:23.184731   +04:59:42.72462   Q    0.954    7.916       Y 
J0509+1011  0506+101   05:09:27.457066   +10:11:44.60006   Q                         Y 
J0510+1800  0507+179   05:10:02.369130   +18:00:41.58168   G    0.416    5.503       Y 
J0522-3627  0521-365   05:22:57.984642   -36:27:30.85111   G    0.055    1.069       Y 
J0530+1331  0528+134   05:30:56.416749   +13:31:55.14955   Q                         Y 
J0538-4405  0537-441   05:38:50.361549   -44:05:08.93889   Q    0.892    7.771       Y 
J0539-2839  0537-286   05:39:54.281473   -28:39:55.94786   Q    3.104    7.624       Y 
J0541-0541  0539-057   05:41:38.083368   -05:41:49.42843   Q    0.839    7.628         
J0555+3948  0552+398   05:55:30.805615   +39:48:49.16500   Q    2.363    8.165         
J0559+2353  0556+238   05:59:32.033133   +23:53:53.92678   U                           
J0603+1742  0600+177   06:03:09.130262   +17:42:16.81055   Q    1.738    8.459         
J0605+4030  0602+405   06:05:50.855368   +40:30:08.10363   U                           
J0607-0834  0605-085   06:07:59.699234   -08:34:49.97822   Q    0.872    7.720       Y 
J0607+6720  0602+673   06:07:52.671614   +67:20:55.41000   Q    1.970    8.384         
J0609-1542  0607-157   06:09:40.949535   -15:42:40.67262   Q    0.324    4.695         
J0613+1306  0611+131   06:13:57.692754   +13:06:45.40079   Q    0.745    7.321         
J0613+2604  0610+260   06:13:50.139177   +26:04:36.71978   Q    0.580    6.580         
J0614+6046  0609+607   06:14:23.866169   +60:46:21.75594   Q    2.702    7.927         
J0626+8202  0615+820   06:26:03.006181   +82:02:25.56789   Q    0.710    7.187         
J0642+6758  0636+680   06:42:04.257410   +67:58:35.62077   Q    3.177    7.568         
J0646+4451  0642+449   06:46:32.025995   +44:51:16.59013   Q    3.408    7.391         
J0650-1637  0648-165   06:50:24.581851   -16:37:39.72530   U                         Y 
J0700+1709  0657+172   07:00:01.525537   +17:09:21.70148   U                         Y 
J0721+7120  0716+714   07:21:53.448467   +71:20:36.36342   B    0.310    4.557       Y 
J0725-0054  0723-008   07:25:50.639959   -00:54:56.54428   Q    0.127    2.271       Y 
J0725+1425  0722+145   07:25:16.807764   +14:25:13.74670   B                         Y 
J0730-1141  0727-115   07:30:19.112475   -11:41:12.60051   Q    1.591    8.472       Y 
J0735-1735  0733-174   07:35:45.812467   -17:35:48.50235   U                           
J0738+1742  0735+178   07:38:07.393752   +17:42:18.99823   B    0.424    5.565       Y 
J0739+0137  0736+017   07:39:18.033897   +01:37:04.61782   Q    0.191    3.184       Y 
J0741+3112  0738+313   07:41:10.703312   +31:12:00.22906   Q    0.630    6.836         
J0745-0044  0743-006   07:45:54.082322   -00:44:17.53988   Q    0.994    7.998         
J0745+1011  0742+103   07:45:33.059523   +10:11:12.69230   Q    2.624    7.984         
J0746+2549  0743+259   07:46:25.874180   +25:49:02.13478   Q    2.979    7.719       Y 
J0748+2400  0745+241   07:48:36.109277   +24:00:24.11003   G    0.409    5.447         
J0750+1231  0748+126   07:50:52.045736   +12:31:04.82817   Q    0.889    7.764       Y 
J0753+5352  0749+540   07:53:01.384570   +53:52:59.63708   B    0.200    3.301       Y 
J0758+3747   NGC2484   07:58:28.108154   +37:47:11.80720   G    0.043    0.848         
J0808+4950  0804+499   08:08:39.666287   +49:50:36.53042   Q    1.432    8.445         
J0811+0146  0808+019   08:11:26.707312   +01:46:52.22024   B    1.148    8.236       Y 
J0815+3635  0812+367   08:15:25.944858   +36:35:15.14894   Q    1.025    8.055         
J0818+4222  0814+425   08:18:15.999607   +42:22:45.41493   B    0.530    6.294       Y 
J0820-1258  0818-128   08:20:57.447615   -12:58:59.16911   B                           
J0824+5552  0820+560   08:24:47.236357   +55:52:42.66936   Q    1.417    8.439       Y 
J0825+0309  0823+033   08:25:50.338356   +03:09:24.52006   B                         Y 
J0825+1332  0822+137   08:25:11.890944   +13:32:32.53868   U                           
J0825+6157  0821+621   08:25:38.612192   +61:57:28.57931   Q    0.542    6.366         
J0830+2410  0827+243   08:30:52.086193   +24:10:59.82037   Q    0.939    7.883       Y 
J0831+0429  0829+046   08:31:48.876956   +04:29:39.08590   B    0.180    3.037       Y 
J0832+4913  0828+493   08:32:23.216722   +49:13:21.03825   B    0.548    6.401         
J0837+2454  0834+250   08:37:40.245685   +24:54:23.12162   Q    1.122    8.203         
J0837+5825  0833+585   08:37:22.409660   +58:25:01.84494   Q    2.101    8.321         
J0839+1802  0836+182   08:39:30.721367   +18:02:47.14259   B    0.280    4.245       Y 
J0842+1835  0839+187   08:42:05.094169   +18:35:40.99061   Q    1.272    8.358         
J0854+2006     OJ287   08:54:48.874930   +20:06:30.64088   B    0.306    4.517       Y 
J0854+5757  0850+581   08:54:41.996418   +57:57:29.93909   Q    1.322    8.392         
J0856+2111  0854+213   08:56:57.244764   +21:11:43.65831   U                           
J0902-1415  0859-140   09:02:16.830919   -14:15:30.87525   Q    1.339    8.403         
J0903+4651  0859+470   09:03:03.990101   +46:51:04.13744   Q    1.462    8.454       Y 
J0909+0121  0906+015   09:09:10.091605   +01:21:35.61796   Q    1.018    8.042       Y 
J0914+0245  0912+029   09:14:37.913434   +02:45:59.24660   G    0.427    5.588         
J0915+2933  0912+297   09:15:52.401641   +29:33:24.04292   B                         Y 
J0920+4441  0917+449   09:20:58.458488   +44:41:53.98506   Q    2.180    8.277       Y 
J0921-2618  0919-260   09:21:29.353856   -26:18:43.38623   Q    2.300    8.205         
J0922-3959  0920-397   09:22:46.418259   -39:59:35.06820   Q    0.591    6.639         
J0927-2034  0925-203   09:27:51.824313   -20:34:51.23252   Q    0.348    4.923       Y 
J0927+3902   4C39.25   09:27:03.013935   +39:02:20.85187   Q    0.698    7.138         
J0948+4039  0945+408   09:48:55.338157   +40:39:44.58697   Q    1.252    8.342       Y 
J0954+1743  0952+179   09:54:56.823616   +17:43:31.22216   Q    1.478    8.458         
J0955+6903       M81   09:55:33.173067   +69:03:55.06091   Q    0.000                  
J0956+2515     OK290   09:56:49.875376   +25:15:16.04986   Q    0.712    7.195       Y 
J0958+4725  0955+476   09:58:19.671642   +47:25:07.84244   Q    1.873    8.422       Y 
J0958+6533  0954+658   09:58:47.245110   +65:33:54.81805   B    0.367    5.094       Y 
J1007+1356  1004+141   10:07:41.498088   +13:56:29.60083   Q    2.707    7.923         
J1013+2449  1011+250   10:13:53.428767   +24:49:16.44078   Q    1.636    8.472         
J1017+6116  1014+615   10:17:25.887583   +61:16:27.49667   Q    2.800    7.854         
J1023+3948  1020+400   10:23:11.565667   +39:48:15.38535   Q    1.254    8.343       Y 
J1024-0052  1021-006   10:24:29.586698   -00:52:55.49628   Q    2.552    8.036         
J1024+1912  1022+194   10:24:44.809593   +19:12:20.41563   Q    0.828    7.595         
J1033+4116  1030+415   10:33:03.707870   +41:16:06.23294   Q    1.120    8.201       Y 
J1037-2934  1034-293   10:37:16.079731   -29:34:02.81332   Q    0.312    4.577         
J1041+5233  1038+52A   10:41:46.781642   +52:33:28.23129   Q    0.677    7.050         
J1042+1203     3C245   10:42:44.605233   +12:03:31.26368   Q    1.028    8.060         
J1044+0655  1042+071   10:44:55.911247   +06:55:38.26257   G    0.698    7.138         
J1044+8054  1039+811   10:44:23.062558   +80:54:39.44300   Q    1.260    8.348       Y 
J1048-1909  1045-188   10:48:06.620606   -19:09:35.72674   Q    0.595    6.660         
J1048+7143  1044+719   10:48:27.619920   +71:43:35.93839   Q    1.150    8.239       Y 
J1051+2119  1049+215   10:51:48.789078   +21:19:52.31386   Q    1.300    8.378         
J1056+7011  1053+704   10:56:53.617513   +70:11:45.91560   Q    2.492    8.078       Y 
J1058+0133  1055+018   10:58:29.605207   +01:33:58.82375   Q    0.888    7.761       Y 
J1104+3812  1101+384   11:04:27.313943   +38:12:31.79904   B    0.031    0.622       Y 
J1118+1234  1116+128   11:18:57.301432   +12:34:41.71812   Q    2.118    8.312         
J1125+2610  1123+264   11:25:53.711920   +26:10:19.97869   Q                           
J1127-1857  1124-186   11:27:04.392448   -18:57:17.44170   Q    1.048    8.094         
J1130-1449  1127-145   11:30:07.052592   -14:49:27.38817   Q    1.733    8.460       Y 
J1130+3815  1128+385   11:30:53.282613   +38:15:18.54697   Q    1.187    8.280         
J1133+0040  1130+009   11:33:20.055792   +00:40:52.83722   Q    1.633    8.472         
J1145+1936   NGC3862   11:45:05.009044   +19:36:22.74147   G    0.021    0.427         
J1147-0724  1145-071   11:47:51.554028   -07:24:41.14112   Q    1.342    8.404       Y 
J1147-3812  1144-379   11:47:01.370700   -38:12:11.02345   Q    1.048    8.094       Y 
J1150-0023  1148-001   11:50:43.870749   -00:23:54.20541   Q    1.980    8.380         
J1150+2417  1147+245   11:50:19.212172   +24:17:53.83528   B                         Y 
J1153+8058  1150+812   11:53:12.499205   +80:58:29.15459   Q    1.250    8.340         
J1159-0940  1156-094   11:59:12.711738   -09:40:52.04787   U                           
J1159+2914  1156+295   11:59:31.833910   +29:14:43.82685   Q    0.729    7.261       Y 
J1215+3448  1213+350   12:15:55.601040   +34:48:15.22065   Q    0.857    7.679         
J1217+3007  1215+303   12:17:52.081962   +30:07:00.63586   B    0.237    3.760       Y 
J1219+4829  1216+487   12:19:06.414743   +48:29:56.16480   Q    1.076    8.138         
J1221+2813  1219+285   12:21:31.690525   +28:13:58.50019   B    0.102    1.877       Y 
J1222+0413  1219+044   12:22:22.549621   +04:13:15.77615   Q    0.965    7.939       Y 
J1224+0330  1222+037   12:24:52.421935   +03:30:50.29298   Q    0.960    7.929         
J1228+3706  1226+373   12:28:47.423677   +37:06:12.09584   Q    1.515    8.465         
J1230+1223     3C274   12:30:49.423382   +12:23:28.04383   G    0.004    0.085       Y 
J1239-1023  1237-101   12:39:43.061475   -10:23:28.69258   Q    0.750    7.339         
J1242+3751  1240+381   12:42:51.369075   +37:51:00.02526   Q    1.318    8.390         
J1246-0730  1243-072   12:46:04.232104   -07:30:46.57460   Q    1.286    8.368         
J1246-2547  1244-255   12:46:46.802034   -25:47:49.28890   Q    0.638    6.874       Y 
J1254+1141  1252+119   12:54:38.255610   +11:41:05.89515   Q    0.870    7.714         
J1256+5652  1254+571   12:56:14.233942   +56:52:25.23713   G    0.041    0.810         
J1257-3155  1255-316   12:57:59.060814   -31:55:16.85174   Q    1.924    8.403         
J1302+5748  1300+580   13:02:52.465276   +57:48:37.60930   U                           
J1305-1033  1302-102   13:05:33.015038   -10:33:19.42794   Q    0.286    4.309         
J1309+1154  1307+121   13:09:33.932450   +11:54:24.55313   B                         Y 
J1310+3220  1308+326   13:10:28.663850   +32:20:43.78290   Q    0.997    8.003         
J1310+3233  1308+328   13:10:59.402730   +32:33:34.44961   Q    1.650    8.471         
J1316-3338  1313-333   13:16:07.985941   -33:38:59.17258   Q    1.210    8.304       Y 
J1327+2210  1324+224   13:27:00.861315   +22:10:50.16297   Q    1.400    8.433       Y 
J1329+3154  1327+321   13:29:52.864906   +31:54:11.05451   Q                           
J1331+3030     3C286   13:31:08.288056   +30:30:32.95922   Q    0.846    7.648         
J1332+4722  1330+476   13:32:45.246424   +47:22:22.66774   Q    0.668    7.011       Y 
J1337-1257  1334-127   13:37:39.782777   -12:57:24.69331   Q    0.539    6.348       Y 
J1343+6602  1342+662   13:43:45.959567   +66:02:25.74501   Q    0.766    7.395         
J1344+6606  1342+663   13:44:08.679672   +66:06:11.64386   Q    1.351    8.409         
J1349+5341  1347+539   13:49:34.656608   +53:41:17.04023   Q    0.976    7.962         
J1352-4412  1349-439   13:52:56.534939   -44:12:40.38755   B                         Y 
J1354-0206  1351-018   13:54:06.895321   -02:06:03.19051   Q    3.707    7.167         
J1357-1527  1354-152   13:57:11.244979   -15:27:28.78678   Q    1.890    8.416         
J1357+1919  1354+195   13:57:04.436653   +19:19:07.37239   Q    0.719    7.222         
J1357+7643  1357+769   13:57:55.371533   +76:43:21.05102   Q                         Y 
J1404-0130  1402-012   14:04:45.895478   -01:30:21.94699   Q    0.584    6.602         
J1407+2827     OQ208   14:07:00.394414   +28:27:14.69022   G    0.077    1.458         
J1408-0752  1406-076   14:08:56.481198   -07:52:26.66649   Q    1.493    8.461       Y 
J1411+2134  1409+218   14:11:54.862216   +21:34:23.43755   U    2.107    8.318         
J1416+3444  1413+349   14:16:04.186243   +34:44:36.42767   U                           
J1419+2706  1417+273   14:19:59.297081   +27:06:25.55287   Q    0.539    6.348         
J1419+5423  1418+546   14:19:46.597402   +54:23:14.78716   B    0.152    2.645       Y 
J1422+3223  1420+326   14:22:30.378957   +32:23:10.44013   Q    0.685    7.084         
J1426+3625  1424+366   14:26:37.087501   +36:25:09.57373   Q    1.091    8.160         
J1427+2348  1424+240   14:27:00.391788   +23:48:00.03770   B                         Y 
J1427-4206  1424-418   14:27:56.297562   -42:06:19.43762   Q    1.522    8.466       Y 
J1430+4204  1428+422   14:30:23.741634   +42:04:36.49107   Q    4.715    6.463         
J1432+3618   NGC5675   14:32:39.829607   +36:18:07.93259   G    0.014    0.288         
J1434+1952  1432+200   14:34:39.793355   +19:52:00.73583   Q    1.382    8.425         
J1435+3012  1433+304   14:35:35.402169   +30:12:24.51922   U                           
J1436+6336  1435+638   14:36:45.802155   +63:36:37.86641   Q    2.066    8.339         
J1438-2204  1435-218   14:38:09.469399   -22:04:54.74856   Q    1.187    8.280         
J1438+3710  1436+373   14:38:53.610983   +37:10:35.41648   U                         Y 
J1439+3253  1437+331   14:39:23.654506   +32:53:54.82385   U                           
J1445+0958     OQ172   14:45:16.465248   +09:58:36.07278   Q    3.535    7.295         
J1445-1629  1443-162   14:45:53.376277   -16:29:01.61891   Q                           
J1448-1620  1445-161   14:48:15.054145   -16:20:24.54893   Q    2.417    8.129         
J1448+7601  1448+762   14:48:28.779053   +76:01:11.59724   G    0.668    7.011         
J1453+2648  1451+270   14:53:53.600643   +26:48:33.40994   U                           
J1454-3747  1451-375   14:54:27.409753   -37:47:33.14488   Q    0.314    4.597         
J1454-4012  1451-400   14:54:32.912356   -40:12:32.51449   Q    1.810    8.442         
J1500+4751  1459+480   15:00:48.654222   +47:51:15.53816   U                           
J1504+1029  1502+106   15:04:24.979782   +10:29:39.19857   Q    1.839    8.433       Y 
J1505+0326  1502+036   15:05:06.477157   +03:26:30.81262   G    0.413    5.479       Y 
J1506+3730  1504+377   15:06:09.529967   +37:30:51.13244   G    0.674    7.037       Y 
J1507-1652  1504-166   15:07:04.786965   -16:52:30.26699   Q    0.876    7.730         
J1510-0543  1508-055   15:10:53.591420   -05:43:07.41742   Q    1.191    8.284       Y 
J1510+5702  1508+572   15:10:02.922366   +57:02:43.37584   Q    4.301    6.740         
J1513-1012  1511-100   15:13:44.893411   -10:12:00.26478   Q    1.513    8.465         
J1516+1932  1514+197   15:16:56.796163   +19:32:12.99202   B    0.047    0.922       Y 
J1517-2422  1514-241   15:17:41.813131   -24:22:19.47610   B    0.048    0.941       Y 
J1540+1447  1538+149   15:40:49.491517   +14:47:45.88482   Q    1.365    8.417       Y 
J1550+0527  1548+056   15:50:35.269243   +05:27:10.44840   Q    1.422    8.441       Y 
J1557-0001  1555+001   15:57:51.433971   -00:01:50.41372   Q    1.772    8.452         
J1607-3331  1604-333   16:07:34.762339   -33:31:08.91344   U                           
J1608+1029  1606+106   16:08:46.203185   +10:29:07.77578   Q    0.672    7.028       Y 
J1613+3412  1611+343   16:13:41.064242   +34:12:47.90892   Q    1.401    8.433       Y 
J1616+0459  1614+051   16:16:37.556815   +04:59:32.73669   Q    3.217    7.537         
J1619+0613  1616+063   16:19:03.687677   +06:13:02.24309   Q    2.088    8.328         
J1625-2527  1622-253   16:25:46.891639   -25:27:38.32686   Q    0.786    7.463       Y 
J1625+4134  1624+416   16:25:57.669714   +41:34:40.62926   Q    2.550    8.037         
J1626-2951  1622-297   16:26:06.020835   -29:51:26.97118   Q    0.815    7.556       Y 
J1632+8232   NGC6251   16:32:31.969885   +82:32:16.39994   G    0.024    0.486         
J1635+3808  1633+382   16:35:15.492973   +38:08:04.50056   Q    1.807    8.443         
J1638+5720  1637+574   16:38:13.456296   +57:20:23.97905   Q    0.751    7.342         
J1640+3946   NRAO512   16:40:29.632770   +39:46:46.02846   Q    1.666    8.470       Y 
J1641+2257  1639+230   16:41:25.227564   +22:57:04.03279   Q    2.062    8.341         
J1642+6856  1642+690   16:42:07.848506   +68:56:39.75648   G    0.751    7.342         
J1658+0515  1656+053   16:58:33.447322   +05:15:16.44396   Q    0.879    7.738         
J1658+0741  1655+077   16:58:09.011466   +07:41:27.54048   Q    0.557    6.453         
J1658+3443  1656+348   16:58:01.419196   +34:43:28.40210   Q    1.936    8.399         
J1658+4737  1656+477   16:58:02.779590   +47:37:49.23100   Q    0.570    6.526         
J1700-2610  1657-261   17:00:53.154063   -26:10:51.72545   U    0.637    6.869         
J1707+0148  1705+018   17:07:34.415270   +01:48:45.69928   Q    2.576    8.018         
J1719+1745  1717+178   17:19:13.048484   +17:45:06.43724   B    0.538    6.342       Y 
J1727+4530  1726+455   17:27:27.650803   +45:30:39.73131   Q    0.714    7.203       Y 
J1728+0427  1725+044   17:28:24.952725   +04:27:04.91385   Q    0.293    4.383       Y 
J1728+5013  1727+502   17:28:18.624027   +50:13:10.47024   B    0.055    1.069       Y 
J1733-1304   NRAO530   17:33:02.705787   -13:04:49.54825   Q    0.902    7.796       Y 
J1734+3857  1732+389   17:34:20.578539   +38:57:51.44309   Q    0.976    7.962       Y 
J1740+5211  1739+522   17:40:36.977848   +52:11:43.40742   Q    1.379    8.423       Y 
J1743-0350  1741-038   17:43:58.856133   -03:50:04.61669   Q    1.057    8.109         
J1745+1720  1743+173   17:45:35.208167   +17:20:01.42369   Q    1.702    8.465         
J1746+6226  1745+624   17:46:14.034132   +62:26:54.73836   Q    3.890    7.032         
J1748+7005  1749+701   17:48:32.840315   +70:05:50.76883   B    0.713    7.199       Y 
J1751+0939  1749+096   17:51:32.818572   +09:39:00.72845   Q    0.320    4.656       Y 
J1753+2848  1751+288   17:53:42.473646   +28:48:04.93881   U                           
J1753+4409  1751+441   17:53:22.647891   +44:09:45.68631   Q    0.871    7.717         
J1800+3848  1758+388   18:00:24.765360   +38:48:30.69749   Q    2.092    8.326         
J1800+7828  1803+784   18:00:45.683907   +78:28:04.01843   Q    0.680    7.063       Y 
J1806+6949     3C371   18:06:50.680644   +69:49:28.10853   B    0.050    0.978       Y 
J1808+4542  1806+456   18:08:21.885876   +45:42:20.86642   Q    0.830    7.601         
J1823+7938  1826+796   18:23:14.108478   +79:38:49.00174   Q    0.224    3.603         
J1824+1044  1821+107   18:24:02.855249   +10:44:23.77402   Q    1.364    8.416         
J1824+5651  1823+568   18:24:07.068374   +56:51:01.49083   Q    0.653    6.944       Y 
J1832+2833  1830+285   18:32:50.185625   +28:33:35.95525   Q    0.594    6.655         
J1842+6809  1842+681   18:42:33.641687   +68:09:25.22778   Q    0.475    5.938         
J1842+7946   3C390.3   18:42:08.989901   +79:46:17.12828   G    0.057    1.105         
J1849+6705  1849+670   18:49:16.072282   +67:05:41.68030   Q    0.657    6.962       Y 
J1911-2006  1908-201   19:11:09.652893   -20:06:55.10900   Q    1.119    8.199       Y 
J1924-2914  1921-293   19:24:51.055956   -29:14:30.12111   Q    0.352    4.959       Y 
J1928+0848  1926+087   19:28:40.855496   +08:48:48.41295   U                           
J1931+2243  1929+226   19:31:24.916785   +22:43:31.25863   U                           
J1935+2031  1932+204   19:35:10.472912   +20:31:54.15438   U                           
J1939-1002  1937-101   19:39:57.256575   -10:02:41.52064   Q    3.787    7.107         
J1939-1525  1936-155   19:39:26.657748   -15:25:43.05851   Q    1.657    8.470         
J1946+2300  1943+228   19:46:06.251397   +23:00:04.41447   U                           
J1953+3537  1951+355   19:53:30.875712   +35:37:59.35925   U                           
J1955+5131  1954+513   19:55:42.738269   +51:31:48.54610   Q    1.223    8.316         
J1957+3338  1955+335   19:57:40.549917   +33:38:27.94333   U                           
J1957-3845  1954-388   19:57:59.819276   -38:45:06.35579   Q    0.859    7.684       Y 
J2000-1748  1958-179   20:00:57.090445   -17:48:57.67258   Q    0.652    6.939       Y 
J2003-3251  2000-330   20:03:24.116341   -32:51:45.13277   Q    3.783    7.110         
J2005+7752  2007+777   20:05:30.998511   +77:52:43.24760   B    0.342    4.867       Y 
J2011-0644    OW-015   20:11:14.215832   -06:44:03.55560   G    0.547    6.395         
J2022+6136  2021+614   20:22:06.681759   +61:36:58.80495   G    0.227    3.639         
J2023+3153  2021+317   20:23:19.017340   +31:53:02.30613   U                           
J2031+1219  2029+121   20:31:54.994273   +12:19:41.34032   Q    1.215    8.309       Y 
J2031+5455  2030+547   20:31:47.958535   +54:55:03.13945   U                           
J2051+7441  2051+745   20:51:33.734594   +74:41:40.49816   B                           
J2056-4714  2052-474   20:56:16.359817   -47:14:47.62767   Q    1.489    8.460       Y 
J2101+0341  2059+034   21:01:38.834163   +03:41:31.32108   Q    1.015    8.037         
J2115+2933  2113+293   21:15:29.413454   +29:33:38.36698   Q    1.514    8.465       Y 
J2123+0535  2121+053   21:23:44.517403   +05:35:22.09305   Q    1.941    8.396         
J2129-1538  2126-158   21:29:12.175898   -15:38:41.04138   Q    3.280    7.489         
J2131-1207  2128-123   21:31:35.261753   -12:07:04.79604   Q    0.501    6.112         
J2134-0153  2131-021   21:34:10.309593   -01:53:17.23874   Q    1.284    8.367       Y 
J2139+1423  2136+141   21:39:01.309269   +14:23:35.99221   Q    2.427    8.122         
J2146-1525  2143-156   21:46:22.979338   -15:25:43.88562   Q    0.733    7.276       Y 
J2147+0929  2144+092   21:47:10.162967   +09:29:46.67234   Q    1.113    8.191       Y 
J2148+0657  2145+067   21:48:05.458673   +06:57:38.60422   Q    0.999    8.007       Y 
J2152+1734  2150+173   21:52:24.819402   +17:34:37.79508   B                         Y 
J2158-1501  2155-152   21:58:06.281902   -15:01:09.32772   Q    0.672    7.028       Y 
J2158-3013  2155-304   21:58:52.065125   -30:13:32.11805   B    0.116    2.101       Y 
J2202+4216     BLLac   22:02:43.291372   +42:16:39.97994   B    0.069    1.319       Y 
J2203+3145  2201+315   22:03:14.975789   +31:45:38.27000   Q    0.298    4.435         
J2212+2355  2209+236   22:12:05.966312   +23:55:40.54386   Q    1.125    8.207       Y 
J2216+3518  2214+350   22:16:20.009898   +35:18:14.18041   Q    0.510    6.169         
J2218-0335  2216-038   22:18:52.037726   -03:35:36.87948   Q    0.901    7.794         
J2225-0457     3C446   22:25:47.259295   -04:57:01.39080   Q    1.404    8.434       Y 
J2229-0832  2227-088   22:29:40.084341   -08:32:54.43539   Q    1.562    8.471       Y 
J2230-3942  2227-399   22:30:40.278577   -39:42:52.06710   Q    0.318    4.637         
J2230+6946  2229+695   22:30:36.469671   +69:46:28.07693   B                           
J2232+1143    CTA102   22:32:36.408907   +11:43:50.90410   Q    1.037    8.075       Y 
J2236+2828  2234+282   22:36:22.470850   +28:28:57.41326   Q    0.795    7.493       Y 
J2246-1206  2243-123   22:46:18.231976   -12:06:51.27752   Q    0.630    6.836         
J2253+1942  2250+194   22:53:07.369173   +19:42:34.62875   Q    0.284    4.288         
J2255+4202  2253+417   22:55:36.707849   +42:02:52.53263   Q    1.476    8.457         
J2257+0743  2254+074   22:57:17.303121   +07:43:12.30248   B    0.190    3.170         
J2258-2758  2255-282   22:58:05.962884   -27:58:21.25676   Q    0.927    7.856       Y 
J2314-3138  2312-319   23:14:48.500591   -31:38:39.52646   Q    1.322    8.392         
J2322+5057  2320+506   23:22:25.982177   +50:57:51.96370   Q    1.279    8.363         
J2327-1447  2325-150   23:27:47.964266   -14:47:55.75095   Q    2.465    8.096         
J2330+1100  2328+107   23:30:40.852257   +11:00:18.70992   Q    1.489    8.460       Y 
J2331-1556  2329-162   23:31:38.652446   -15:56:57.00966   Q    1.153    8.242       Y 
J2346+0930  2344+09A   23:46:36.838544   +09:30:45.51479   Q    0.673    7.033         
J2348-1631  2345-167   23:48:02.608530   -16:31:12.02229   Q    0.576    6.559       Y 
J2354+4553  2351+456   23:54:21.680214   +45:53:04.23653   Q    1.986    8.377         
J2355+4950  2352+495   23:55:09.458131   +49:50:08.33982   G    0.238    3.771         
J2358-1020  2355-106   23:58:10.882410   -10:20:08.61131   Q    1.622    8.472         


==> table5.dat <==
Authors: Pushkarev A.B., Kovalev Y.Y.
Table 5: Parameters of VLBI maps
=========================================================================================================
Byte-by-byte Description of file: table5.dat
---------------------------------------------------------------------------------------------------------
   Bytes Format Units  Label     Explanations
---------------------------------------------------------------------------------------------------------
   1- 10 A10    ---    Source    Source name (J2000)
  14- 17 F4.2   Jy/bm  peak_S    Peak flux density in 2.3 GHz image 
  20- 24 F5.2   mJy    clev_S    Bottom level contour in 2.3 GHz image
  28- 31 F4.2   Jy     S_tot     Total flux density from 2.3 GHz map
  35- 38 F4.2   Jy     S_un      Flux density from the most compact component on 2.3 GHz map
  41- 45 F4.2   mas    bmin_S    FWHM minor axis of restoring beam at 2.3 GHz
  48- 52 F5.2   mas    bmaj_S    FWHM major axis of restoring beam at 2.3 GHz
  55- 57 F3.0   deg    bpa_S     Position angle of major axis of restoring beam at 2.3 GHz
  61- 64 F4.2   Jy/bm  peak_X    Peak flux density in 8.6 GHz image
  67- 71 F5.2   mJy    clev_X    Bottom level contour in 8.6 GHz image
  75- 77 F4.2   Jy     X_tot     Total flux density from 8.6 GHz map
  82- 85 F4.2   Jy     X_un      Flux density from the most compact component on 8.6 GHz map
  89- 92 F4.2   mas    bmin_X    FWHM minor axis of restoring beam at 8.6 GHz
  97-100 F4.2   mas    bmaj_X    FWHM major axis of restoring beam at 8.6 GHz
 103-105 F3.0   deg    bpa_X     Position angle of major axis of restoring beam at 8.6 GHz
---------------------------------------------------------------------------------------------------------
J0006-0623   1.33   3.12   2.33   0.66   3.42   8.03    4   1.41   2.92   2.07   1.18   0.91    2.23    4 
J0011-2612   0.39   1.90   0.41   0.36   2.06   5.56   -5   0.31   1.60   0.34   0.27   0.56    2.03  -10 
J0017+8135   0.52   0.96   0.76   0.40   2.55   2.71   54   0.49   0.76   0.75   0.29   0.68    0.69    7 
J0019+7327   0.57   1.20   0.76   0.35   2.51   2.86   20   0.15   1.00   0.34   0.13   0.68    0.74   19 
J0022+0608   0.42   0.79   0.45   0.40   3.12   6.50   -2   0.41   0.58   0.44   0.35   0.84    1.76   -1 
J0027+5958   0.07   0.90   0.08   0.07   2.81   3.63  -23   0.06   0.90   0.07          0.65    1.02  -24 
J0035+6130   0.07   2.06   0.11   0.09   4.01   5.00   19   0.08   1.94   0.11   0.07   1.07    1.34    2 
J0050-0929   0.53   1.93   0.58   0.45   2.97   9.62   -8   0.70   1.65   0.75   0.61   0.80    2.62   -7 
J0059+0006   0.42   5.80   1.17   0.25   4.38   7.68   -4   0.16   5.40   0.43          1.14    2.18   -8 
J0102+5824   0.61   0.92   0.81   0.42   2.63   3.25   32   1.55   0.88   1.68   1.46   0.67    0.87   35 
J0106-4034   1.11   1.46   1.16   0.98   3.18   7.23   -6   1.30   1.34   1.49   0.50   0.84    1.85   -6 
J0108+0135   1.84   2.09   2.23   1.04   3.08   8.39    3   1.66   1.34   2.12   1.22   0.86    2.30    2 
J0111+3906   0.40   1.30   0.90   0.22   2.62   4.27   -9   0.19   1.63   0.80   0.11   0.73    1.11  -17 
J0112+2244   0.38   1.20   0.49   0.27   2.32   4.87    6   0.41   1.20   0.50   0.34   0.70    1.53   -1 
J0113+0222   0.30   1.90   0.45   0.20   3.06   7.99    0   0.31   1.20   0.52   0.08   0.78    2.15   -1 
J0115-0127   0.67   1.73   0.89   0.48   2.94   7.26   -6   0.42   1.20   0.77   0.36   0.78    1.95   -6 
J0116-1136   0.46   2.06   0.78   0.34   2.44   8.86   -6   0.61   2.95   0.85   0.37   0.59    2.83   -7 
J0120-2701   0.47   2.98   0.70   0.22   4.41  11.55   -7   0.25   3.12   0.57   0.25   1.00    2.02   -2 
J0121+0422   0.81   2.89   0.91   0.54   2.95   7.00   -3   0.45   1.49   0.77   0.23   0.75    1.89   -3 
J0121+1149   1.21   1.53   1.45   1.15   2.28   6.14   -8   0.91   1.52   1.37   0.92   0.60    1.63   -8 
J0132-1654   0.46   5.60   0.74   0.23   1.82   2.95   28   0.41  14.50   0.85   0.26   0.57    0.81   44 
J0136+4751   1.45   1.79   1.92   1.08   2.70   3.29   -2   3.09   2.31   3.47   2.88   0.73    0.87    5 
J0137+3122   0.40   1.30   0.49   0.18   2.25   4.54   -5   0.23   1.10   0.34   0.21   0.64    1.28   -6 
J0141-0928   0.79   1.01   0.85   0.52   3.06   6.96    1   0.65   1.14   0.78   0.36   0.82    1.94   -0 
J0151+2744   0.37   1.27   0.89   0.14   2.29   5.81   -9   0.23   0.76   0.58   0.09   0.60    1.58   -9 
J0152+2207   0.38   2.30   0.78   0.27   2.40   5.74   -6   0.82   2.20   0.98   0.82   0.67    1.56   -6 
J0202-0559   0.09   0.75   0.10   0.09   2.88  13.12   -9   0.08   0.61   0.10   0.08   0.76    3.22   -9 
J0203+1134   0.78   1.34   0.89   0.53   2.58   5.70   -5   0.65   1.13   0.84   0.55   0.69    1.51   -5 
J0204+1514   1.20   8.54   1.87   0.92   2.82   6.38    3   1.71   2.04   2.13   1.37   0.74    1.74    3 
J0204-1701   0.85   1.00   1.09   0.33   3.97   5.10    9   0.76   2.61   0.99   0.25   1.14    1.80   -4 
J0205+3212   0.36   1.67   0.61   0.30   2.27   4.63   -9   1.33   1.46   1.50   1.14   0.59    1.24   -8 
J0209-0438   0.16   0.75   0.20   0.16   2.99   7.15   -6   0.15   2.66   0.17   0.17   0.79    2.90  -15 
J0210-0737   0.11   1.10   0.13   0.09   5.41   9.77  -14   0.09   0.95   0.10   0.08   0.63    2.92   -7 
J0213-0719   0.08   1.11   0.10   0.09   2.61   7.91   -9   0.09   0.80   0.10   0.09   0.66    2.20   -7 
J0215-0343   0.09   0.77   0.12   0.09   4.16   7.62    1   0.09   0.82   0.10   0.07   1.00    2.11   -2 
J0216-0105   0.12   0.82   0.14   0.10   2.56   8.33   -5   0.16   3.80   0.09   0.08   0.63    2.18   -6 
J0216-0118   0.11   1.40   0.13   0.11   3.62  12.10  -16   0.12   0.75   0.14   0.12   0.90    3.06  -13 
J0217-0121   0.23   0.74   0.23   0.21   3.05   8.47   -7   0.14   0.47   0.17          0.82    2.33   -8 
J0217+0144   0.33   4.88   0.42   0.23   2.35   8.13   -4   0.18   1.95   0.26   0.13   0.61    2.18   -3 
J0223-0205   0.13   0.85   0.14   0.12   3.73   8.68   -5   0.12   0.81   0.13   0.11   1.03    2.79  -10 
J0228+6721   0.99   1.20   1.46   0.84   2.80   3.02   -0   0.72   1.10   1.10   0.40   0.74    0.81   -1 
J0231+1322   0.85   1.94   1.15   0.61   2.60   4.46  -14   1.16   1.70   1.51   0.83   0.68    1.39  -10 
J0237+2848   1.19   2.01   1.81   1.08   2.96   4.16   -5   3.18   2.36   3.77   2.70   0.72    1.19   -1 
J0238+1636   1.07   2.22   1.17   1.00   2.42   4.69   -6   1.23   1.85   1.31   1.04   0.66    1.26   -5 
J0239-0234   0.27   0.80   0.31   0.27   2.65   6.74   -5   0.46   0.80   0.50   0.42   0.72    1.65   -5 
J0239+0416   0.60   1.70   0.73   0.24   3.35   8.02   -6   0.51   1.60   0.64   0.39   0.76    2.25   -9 
J0241-0815   0.44   3.01   1.09   0.08   2.53   8.09   -5   0.33   3.46   0.88          0.63    2.20   -3 
J0242+1101   0.78   1.60   1.33   0.29   2.56   5.93   -4   0.54   1.10   0.88   0.40   0.72    1.57   -6 
J0259+0747   0.67   1.10   0.74   0.62   2.69   7.44   -9   0.29   1.10   0.45   0.13   0.72    2.02   -9 
J0302+1218   0.33   1.00   0.58   0.19   2.19   4.92  -12   0.13   1.33   0.29          0.57    1.43   -8 
J0306+6243   0.20   0.80   0.35   0.09   2.51   2.66   46   0.13   0.50   0.22   0.10   0.71    0.74  -43 
J0313+4120   0.22   1.02   0.30   0.12   2.65   4.22  -11   0.40   1.02   0.51   0.21   0.69    1.08   -7 
J0319+1901   0.40   1.35   0.60   0.13   2.28   5.31   -6   0.30   1.54   0.43   0.13   0.66    1.44   -5 
J0325+2224   0.78   1.10   0.95   0.56   2.47   4.46   -5   0.50   1.10   0.69   0.24   0.67    1.37   -9 
J0329+2756   0.27   2.20   0.98   0.27   3.10   4.43  -21   0.18   1.10   0.41          0.72    1.13  -17 
J0336+3218   0.81   1.60   2.29   0.30   2.33   3.95  -11   0.78   1.30   1.50   0.58   0.66    1.03  -13 
J0339-0146   1.53   1.21   1.97   0.85   3.06   6.57   -0   2.23   2.23   2.74   1.87   0.83    1.86   -0 
J0340-2119   0.65   1.40   0.81   0.47   3.36   8.41    5   0.66   1.50   0.92   0.56   0.92    2.29    6 
J0344+1559   0.23   0.89   0.30   0.18   2.04   6.29   -8   0.22   0.95   0.28   0.17   0.55    1.71  -10 
J0345+1453   0.21   0.85   0.32   0.17   2.63   4.89   -3   0.23   0.80   0.31   0.12   0.71    1.29   -3 
J0359+5057   1.14   7.40   1.76   0.64  11.07  37.53  -74   3.22   7.80   3.36   2.94   3.12    9.67  -74 
J0403-3605   0.60   1.86   0.80   0.49   2.92   5.14   14   2.06   2.05   2.21   1.58   0.80    1.27   18 
J0405-1308   0.59   3.20   0.99   0.39   3.17   8.02    6   1.26   1.50   1.27   1.08   1.07    2.51    5 
J0407-1211   0.40   1.30   0.61   0.26   2.64   5.75   -1   0.73   1.45   0.92   0.59   0.81    2.06   -4 
J0408+3032   0.18   0.90   0.27   0.08   3.90   6.25   30   0.12   1.27   0.16   0.09   1.01    1.49    1 
J0409-1238   0.26   0.90   0.32   0.21   2.78   9.59   -6   0.41   0.90   0.48   0.34   0.75    2.50   -7 
J0412+2305   0.21   0.80   0.35   0.14   3.05   4.92   -1   0.20   1.00   0.28   0.18   0.84    1.32   -0 
J0416-1851   0.33   1.80   0.39   0.35   3.80   6.29  -18   0.62   1.50   0.66   0.58   0.81    1.60  -16 
J0418+3801   1.02   1.80   1.96   0.63   2.20   3.07   11   0.48   2.80   1.64   0.32   0.59    1.03   -2 
J0423+2108   0.13   1.20   0.16   0.10   2.78   4.90   -2   0.11   1.10   0.16   0.08   0.66    1.30   -9 
J0424-3756   0.80   1.70   0.89   0.73   3.35   7.68   -7   1.07   1.60   1.52   0.74   0.92    1.99   -8 
J0426+0518   0.43   1.60   0.62   0.19   2.86   8.07   -7   0.19   1.70   0.32   0.22   0.73    2.13   -8 
J0427+0457   0.19   0.90   0.38   0.15   3.59   8.95  -16   0.26   0.80   0.35   0.24   0.84    2.48  -17 
J0433+0521   1.19   2.80   3.17   0.18   2.55   6.84   -3   0.71   1.92   2.32   0.32   0.62    1.90   -2 
J0433+2905   0.39   1.33   0.45   0.23   3.42   5.20  -19   0.32   1.20   0.41   0.24   0.89    1.37  -22 
J0440-4333   1.12   8.00   2.26   1.09   3.11   9.43   -5   1.65   3.10   2.03   1.06   0.78    2.40   -4 
J0442-0017   2.02   1.80   2.27   1.38   2.35   7.08   -3   0.66   3.00   1.35   0.31   0.71    1.92   -4 
J0443+3441   0.84   1.50   0.95   0.73   2.86   4.00  -17   0.45   1.20   0.60   0.25   0.77    1.04  -17 
J0449+1121   1.17   1.71   1.59   0.52   2.37   5.17  -12   1.41   2.28   1.69   1.07   0.56    1.50  -13 
J0453-2807   1.04   2.40   1.70   0.43   3.00   9.73   -2   1.15   3.00   1.61   1.05   0.89    2.69   -3 
J0457-2324   2.52   2.85   2.74   2.12   3.80   5.18   -6   2.52   4.87   2.90   1.47   1.04    1.30    1 
J0459+0229   1.33   2.09   1.46   1.11   3.22   7.36   -3   0.31   2.06   0.67   0.21   1.25    1.92   -4 
J0501-0159   0.49   2.00   0.87   0.30   3.36   9.40   -6   0.90   2.18   1.08   0.82   0.91    2.53   -6 
J0501+1356   0.18   1.10   0.30   0.11   2.25   6.79   -7   0.18   0.80   0.29   0.12   0.62    1.84   -7 
J0502+0609   1.03   1.83   1.28   0.63   2.36   5.53   -1   0.50   1.32   0.86   0.29   0.69    1.53   -1 
J0503+0203   1.31   2.15   2.29   0.56   3.65   7.71   15   0.41   3.49   1.27   0.49   0.97    2.10   16 
J0505+0459   0.49   1.20   0.72   0.44   2.46   4.43    4   0.37   0.90   0.60   0.30   0.71    1.49   -7 
J0509+1011   0.25   1.15   0.30   0.18   2.12   6.70   -5   0.19   1.39   0.25   0.21   0.60    1.62   -5 
J0510+1800   0.23   1.74   0.42   0.13   2.70   4.63  -12   0.44   1.33   0.61   0.35   0.70    1.25  -10 
J0522-3627   0.81   4.20   1.49   0.63   2.90  10.07  -12   1.13   9.20   1.44   0.59   0.80    2.68  -12 
J0530+1331   1.26   1.97   1.78   0.51   2.56   6.22   -2   2.08   2.97   2.61   1.46   0.68    1.69   -4 
J0538-4405   2.91   5.53   3.69   1.63   2.66   5.19  -11   3.29   6.15   4.24   2.54   0.75    1.23   -7 
J0539-2839   0.91   1.80   1.06   0.69   2.83   7.37   -6   0.85   1.80   0.94   0.59   0.81    2.03   -7 
J0541-0541   0.56   1.30   1.05   0.14   3.00   5.78   -4   0.53   1.30   0.85   0.29   0.77    1.41   -4 
J0555+3948   3.03   2.69   3.38   1.77   2.82   4.41   -7   3.28   2.56   4.80   1.41   0.74    1.16  -10 
J0559+2353   0.41   1.43   0.48   0.37   2.56   4.09   -5   0.55   1.22   0.60   0.51   0.69    0.99   -9 
J0603+1742   0.34   0.93   0.45   0.25   3.32   4.95   -5   0.28   0.83   0.38   0.21   0.89    1.37   -6 
J0605+4030   0.43   1.60   0.65   0.32   2.31   2.63   28   0.43   1.60   0.60   0.37   0.66    0.83   -6 
J0607-0834   0.77   2.28   1.49   0.45   3.34   7.39    4   0.77   2.35   1.33   0.59   0.96    1.95    6 
J0607+6720   0.81   0.80   0.90   0.72   2.63   2.87   24   0.65   0.70   0.84   0.34   0.72    0.80   19 
J0609-1542   1.64   2.97   2.51   1.08   3.19   9.83  -14   3.42   3.37   3.95   2.52   0.86    2.80  -15 
J0613+1306   0.20   1.38   0.38   0.15   2.09   7.07   -6   0.23   1.14   0.29   0.23   0.55    1.90   -5 
J0613+2604   0.14   1.25   0.34   0.14   2.75   4.51   -9   0.14   1.29   0.27   0.12   0.75    1.00  -15 
J0614+6046   0.48   1.09   0.91   0.41   2.54   2.87   22   0.20   1.07   0.46   0.16   0.65    0.74    5 
J0626+8202   0.63   0.74   0.73   0.56   2.38   2.98   78   0.29   1.14   0.51   0.17   0.96    1.06  -85 
J0642+6758   0.34   1.40   0.37   0.27   2.73   5.50   33   0.19   1.10   0.28   0.07   0.77    1.66   36 
J0646+4451   0.82   0.70   0.91   0.73   2.99   3.92   -1   2.72   1.17   3.20   1.03   0.76    1.04   -2 
J0650-1637   1.11   1.55   1.47   0.93   4.00   5.40    4   1.99   3.16   2.23   2.21   1.11    1.80   -2 
J0700+1709   0.58   2.30   0.77   0.45   2.12   4.61    2   0.38   1.60   0.56   0.14   0.65    1.23    1 
J0721+7120   0.42   1.50   0.47   0.38   2.39   2.93   29   0.87   1.09   0.95   0.82   0.63    0.82   26 
J0725-0054   0.32   1.60   0.59   0.21   2.99   8.63   -1   0.65   1.48   0.80   0.39   0.81    2.40   -1 
J0725+1425   0.54   2.11   0.89   0.34   3.36   4.92  -10   0.86   1.76   1.05   0.59   0.83    1.23   -5 
J0730-1141   2.60   3.88   3.09   2.11   2.81   7.24   -5   3.60   4.72   4.21   2.59   0.75    1.99   -4 
J0735-1735   0.36   9.33   1.19   0.08   1.96   9.63   -6   0.20   3.37   0.44   0.07   0.45    3.19   -7 
J0738+1742   0.95   1.92   1.35   0.39   2.64   5.43   -6   0.75   1.45   1.28   0.45   0.73    1.48   -6 
J0739+0137   0.43   5.20   1.23   0.09   2.37   6.53   -8   0.32   1.70   0.69   0.24   0.66    1.75   -7 
J0741+3112   2.14   2.60   3.15   1.14   2.33   4.14  -13   1.42   4.30   2.76   0.67   0.63    1.12  -15 
J0745-0044   0.94   1.70   1.11   0.91   2.16   5.89    1   1.17   1.40   1.81   0.88   0.64    1.99   -4 
J0745+1011   2.86   4.90   3.83   0.74   2.76   5.68    5   1.02   2.26   2.31   0.10   0.75    1.59    2 
J0746+2549   0.33   0.90   0.36   0.31   3.44   6.12  -21   0.40   1.00   0.43   0.39   0.95    1.68  -20 
J0748+2400   0.30   0.80   0.47   0.28   2.23   5.39   -9   0.34   0.90   0.52   0.26   0.63    1.48  -10 
J0750+1231   0.59   1.70   1.21   0.30   2.57   5.71   -6   1.55   1.50   1.89   1.30   0.72    1.55   -8 
J0753+5352   0.70   1.80   0.82   0.51   2.90   3.80   -5   0.53   1.40   0.76   0.48   0.83    0.96   -8 
J0758+3747   0.04   1.10   0.12          2.82   4.57   17   0.02   0.50   0.04   0.02   0.78    1.03   47 
J0808+4950   0.50   1.59   0.67   0.32   2.16   3.20   -0   0.46   1.23   0.59   0.40   0.66    0.83    2 
J0811+0146   0.45   2.10   0.51   0.40   1.84   3.98    9   0.43   1.50   0.49   0.35   0.57    1.33   -2 
J0815+3635   0.46   1.25   0.70   0.26   2.48   4.21   31   0.46   1.34   0.75   0.21   0.67    1.19   24 
J0818+4222   0.75   1.70   0.98   0.39   2.85   3.73  -12   0.67   1.40   0.95   0.58   0.76    0.97  -12 
J0820-1258   0.25   1.13   0.39   0.18   2.82  10.76   -9   0.19   1.83   0.33   0.10   0.75    2.85   -8 
J0824+5552   0.68   1.50   1.14   0.34   3.00   3.55   23   0.43   1.20   0.76   0.23   0.75    0.94   28 
J0825+0309   0.60   2.77   0.80   0.38   2.53   7.26   -7   0.62   1.78   0.81   0.53   0.63    1.94   -6 
J0825+1332   0.20   1.30   0.23   0.18   2.48   4.96    4   0.20   1.50   0.25   0.20   0.68    1.31    6 
J0825+6157   0.24   1.44   0.33   0.10   2.46   2.67  -43   0.14   0.90   0.29   0.12   0.67    0.76  -70 
J0830+2410   0.46   1.38   0.69   0.29   2.57   4.61   -2   0.76   1.14   0.99   0.65   0.69    1.24   -1 
J0831+0429   0.45   1.60   0.70   0.29   2.81   3.99   23   0.37   2.00   0.65   0.28   0.80    1.17    8 
J0832+4913   0.36   1.16   0.44   0.29   2.33   3.41   10   0.21   0.99   0.40   0.11   0.66    0.86    8 
J0837+2454   0.24   2.00   0.40   0.14   2.14   3.84   -0   0.28   1.10   0.41   0.12   0.60    1.13   -8 
J0837+5825   0.39   1.00   0.67   0.20   2.41   2.77   10   0.64   1.10   0.91   0.53   0.67    0.76    6 
J0839+1802   0.16   1.25   0.31   0.12   2.26   6.54   -6   0.10   0.96   0.21          0.65    1.82   -7 
J0842+1835   0.61   0.87   1.17   0.37   2.84   7.01   -7   0.29   0.82   0.68   0.20   0.75    1.36   -4 
J0854+2006   1.46   1.88   1.71   0.70   3.35   5.49   -1   1.92   1.90   2.66   1.49   0.93    1.52   -2 
J0854+5757   0.47   1.70   0.72   0.26   2.86   3.40   40   0.32   1.60   0.53   0.21   0.68    0.91   43 
J0856+2111   0.29   0.90   0.44   0.21   2.40   4.56  -10   0.18   0.90   0.34   0.17   0.68    1.18   -9 
J0902-1415   1.16   9.14   1.69   0.71   3.87   6.49   -8   0.78   1.89   1.05   0.67   1.01    2.55  -11 
J0903+4651   0.32   2.90   0.79   0.29   2.31   3.87  -15   0.46   1.62   0.71   0.45   0.59    1.00  -18 
J0909+0121   1.02   1.69   1.19   0.89   2.68   7.79   -6   1.38   2.50   1.82   0.51   0.72    2.12   -6 
J0914+0245   0.36   1.70   0.47   0.34   3.00   4.45   -7   0.50   1.30   0.62   0.18   0.79    1.40   -9 
J0915+2933   0.10   0.90   0.12   0.10   3.10   4.98   -2   0.08   0.70   0.10   0.08   0.80    1.41    1 
J0920+4441   0.73   1.03   0.97   0.56   2.41   3.22  -14   0.53   1.26   0.95   0.45   0.66    0.85  -11 
J0921-2618   0.75   5.60   1.33   0.12   2.92   9.64   -6   1.20   1.99   1.65   0.28   0.80    2.60   -5 
J0922-3959   0.68   2.28   1.04   0.38   2.64   6.31   -1   0.88   1.87   1.12   0.44   0.76    1.60   -1 
J0927-2034   0.21   0.81   0.24   0.19   4.12  12.96   -8   0.24   0.79   0.28   0.23   0.89    3.24   -7 
J0927+3902   3.57   2.84   4.23   2.14   2.77   3.58   -6   5.04   4.58   8.28   0.94   0.80    0.96   -0 
J0948+4039   1.37   2.90   1.98   0.94   2.95   4.16   21   0.74   2.50   1.46   0.55   0.73    1.08   11 
J0954+1743   0.28   1.60   0.79   0.23   2.88   5.11    1   0.54   0.96   0.75   0.46   0.77    1.36    2 
J0955+6903   0.08   0.90   0.11          2.18   2.54    2   0.10   0.70   0.12   0.07   0.64    0.69   -5 
J0956+2515   0.82   1.59   0.92   0.67   2.88   4.19   -6   0.41   1.69   0.80   0.24   0.78    1.10   -3 
J0958+4725   1.11   1.86   1.20   1.01   2.49   3.75   -1   1.45   2.15   1.67   0.99   0.71    0.99   -1 
J0958+6533   0.21   2.30   0.32   0.18   2.56   3.26  -77   0.17   1.20   0.25   0.11   0.76    0.91  -80 
J1007+1356   0.42   1.10   0.71   0.25   2.70   5.68    2   0.26   1.23   0.60   0.17   0.72    1.52    2 
J1013+2449   0.38   1.36   0.57   0.27   2.93   6.45   -4   0.56   1.31   0.85   0.26   0.80    1.71   -5 
J1017+6116   0.46   1.10   0.55   0.35   2.67   2.91  -11   0.27   0.90   0.54   0.18   0.72    0.77   -4 
J1023+3948   0.44   1.83   0.65   0.31   2.23   4.16    1   0.20   1.50   0.48   0.21   0.56    1.13    1 
J1024-0052   0.49   2.20   0.79   0.28   2.96   6.28   -6   0.13   2.00   0.41   0.12   0.71    1.65   -6 
J1024+1912   0.22   1.10   0.42   0.23   2.29   3.79   11   0.44   1.00   0.58   0.43   0.65    1.13    2 
J1033+4116   0.30   1.83   0.40   0.28   3.10   8.02  -36   0.99   1.27   1.09   0.88   0.83    2.33  -33 
J1037-2934   0.57   1.77   0.86   0.43   2.54   4.81    8   0.83   2.70   1.10   0.62   0.73    1.60    4 
J1041+5233   0.42   2.70   0.48   0.34   2.92   3.21  -42   0.28   2.10   0.48   0.21   0.76    0.83  -46 
J1042+1203   0.32   4.10   0.73   0.15   2.26   7.84   -4   0.17   7.80   0.27   0.08   0.64    2.15   -4 
J1044+0655   0.19   0.91   0.24   0.16   2.24   7.80   -6   0.28   0.76   0.33   0.25   0.59    2.12   -6 
J1044+8054   0.43   1.00   0.69   0.27   2.31   2.56  -11   0.67   0.90   0.86   0.52   0.62    0.70   -6 
J1048-1909   0.62   1.80   0.74   0.56   2.71   7.03  -10   0.80   1.90   0.97   0.48   0.81    1.65  -12 
J1048+7143   1.44   1.05   1.55   1.18   2.65   3.67    6   0.72   0.53   1.14   0.26   0.71    0.97    6 
J1051+2119   0.91   1.22   1.21   0.56   2.31   4.69  -11   0.35   1.43   0.83   0.28   0.60    1.27  -12 
J1056+7011   0.30   1.17   0.36   0.29   2.31   2.59   13   0.36   0.78   0.40   0.33   0.61    0.66    8 
J1058+0133   1.22   2.90   2.57   0.82   2.92   7.25   -8   1.03   3.00   1.82   0.94   0.78    1.93   -8 
J1104+3812   0.33   1.21   0.44   0.31   3.95   4.57  -35   0.31   1.25   0.41   0.30   1.10    1.25  -49 
J1118+1234   0.68   4.00   1.43   0.50   3.01   7.62  -14   0.67   2.41   1.09   0.54   0.70    2.03   -9 
J1125+2610   0.64   1.25   0.85   0.47   2.27   4.76   -6   0.43   0.97   0.69   0.24   0.57    1.29   -5 
J1127-1857   0.89   1.99   0.92   0.78   3.73  10.86    4   0.90   1.43   0.98   0.66   0.99    2.92    5 
J1130-1449   1.52  15.00   3.93   1.14   1.73   6.05  -13   0.77  11.75   2.11   0.21   0.51    1.28  -12 
J1130+3815   0.68   1.18   0.79   0.57   2.63   4.02  -19   0.89   0.88   1.06   0.76   0.71    1.05  -16 
J1133+0040   0.21   1.27   0.26   0.19   4.64   7.54   36   0.24   1.55   0.27   0.21   1.30    2.26   35 
J1145+1936   0.13   1.10   0.17   0.10   4.10   7.47  -10   0.10   1.30   0.12   0.10   1.19    1.86  -13 
J1147-0724   0.53   1.52   0.74   0.30   2.84   7.58   -6   0.62   1.60   0.78   0.42   0.79    2.03   -6 
J1147-3812   1.85   2.25   2.01   1.44   3.40   5.45  -11   2.22   1.95   2.39   1.71   0.98    1.57  -12 
J1150-0023   0.87   2.00   2.51   0.50   2.73   8.64   -3   0.30   2.00   0.96   0.09   0.74    2.39   -4 
J1150+2417   0.40   1.80   0.62   0.29   3.01   6.09  -12   0.42   1.10   0.62   0.24   0.83    1.63  -12 
J1153+8058   1.01   1.17   1.52   0.58   2.72   3.14  -32   0.68   1.07   1.35   0.58   0.71    0.85  -42 
J1159-0940   0.16   1.10   0.41   0.14   4.40  10.43    1   0.17   0.90   0.27   0.07   1.20    2.82    2 
J1159+2914   1.11   2.12   1.66   0.82   2.66   5.57  -10   2.56   2.27   2.79   2.34   0.75    1.48  -10 
J1215+3448   0.64   2.23   1.06   0.45   2.89   5.79   -3   0.33   1.20   0.57   0.17   0.78    1.57   -0 
J1217+3007   0.25   0.97   0.31   0.20   4.06   5.37  -22   0.25   0.97   0.30   0.17   1.09    1.41  -21 
J1219+4829   0.46   1.24   0.69   0.26   2.43   2.86   18   0.28   0.97   0.60   0.21   0.64    0.77   22 
J1221+2813   0.27   1.94   0.71   0.18   2.90   5.38    2   0.16   1.10   0.43   0.12   0.68    1.39    0 
J1222+0413   0.49   1.67   0.55   0.44   2.84   6.74   -3   0.57   1.15   0.63   0.52   0.77    1.82   -2 
J1224+0330   0.77   2.10   1.11   0.44   3.28   6.59   -5   0.43   1.60   0.81   0.37   0.89    1.76   -5 
J1228+3706   0.25   1.34   0.28   0.17   3.45   4.84    4   0.21   1.04   0.25   0.16   0.96    1.28   10 
J1230+1223   0.97   2.40   2.50   0.19   2.37   6.62   -8   0.90   2.10   2.20   0.27   0.63    1.83   -8 
J1239-1023   0.81   3.40   1.27   0.19   2.82   7.22   -6   0.49   1.90   0.94   0.23   0.79    1.97   -7 
J1242+3751   0.36   1.50   0.48   0.20   2.56   3.50   -1   0.44   1.70   0.59   0.27   0.70    0.98   -4 
J1246-0730   0.32   1.20   0.50   0.23   2.70   6.58   -2   0.38   1.40   0.51   0.21   0.76    1.80   -1 
J1246-2547   0.75   1.90   0.87   0.50   3.90   5.69  -26   0.68   1.50   0.81   0.51   1.10    1.51  -23 
J1254+1141   0.39   2.23   0.57   0.41   4.20   6.00  -22   0.45   2.46   0.57   0.46   1.15    1.51  -22 
J1256+5652   0.09   1.00   0.14   0.09   2.57   3.53  -39   0.08   0.90   0.16          0.67    0.88  -55 
J1257-3155   1.24   1.81   1.61   0.59   3.87  15.98   -9   1.39   3.45   1.67   0.63   1.18    4.58   -6 
J1302+5748   0.64   1.15   0.71   0.57   2.75   2.98   18   0.72   1.27   0.83   0.51   0.74    0.79   19 
J1305-1033   0.93   1.60   1.05   0.84   2.22   5.40    1   0.36   2.90   0.70   0.40   0.63    1.88   -5 
J1309+1154   0.70   1.76   1.01   0.45   4.01   5.80  -14   0.66   2.39   0.91   0.48   1.09    1.53   -7 
J1310+3220   1.21   1.24   1.60   0.34   3.14   4.40   -8   0.75   1.01   1.37   0.47   0.81    1.18   -7 
J1310+3233   0.56   0.93   0.60   0.52   2.57   3.92  -13   0.57   0.83   0.67   0.45   0.65    1.15  -11 
J1316-3338   0.83   2.53   1.13   0.74   4.00   6.42  -12   0.78   2.13   1.06   0.46   1.11    1.75  -13 
J1327+2210   0.68   1.42   0.73   0.62   2.18   5.50    3   0.55   1.05   0.63   0.32   0.55    1.60    2 
J1329+3154   1.10   1.60   1.22   0.89   2.22   3.97   -4   0.85   1.50   1.19   0.66   0.63    1.05   -4 
J1331+3030   0.87  22.07   6.53   0.36   2.40   5.89    0   0.15   8.95   2.25          0.61    1.47    1 
J1332+4722   0.28   1.70   0.30   0.26   2.10   3.70   -3   0.46   1.30   0.50   0.38   0.61    0.98  -10 
J1337-1257   2.09   1.90   2.41   1.51   3.01   6.84   -9   3.75   3.27   4.45   3.43   0.81    1.68   -7 
J1343+6602   0.38   1.60   0.41   0.35   2.98   3.32  -11   0.42   0.60   0.48   0.38   0.74    0.84    5 
J1344+6606   0.66   1.00   0.79   0.47   2.33   2.47   -1   0.30   0.80   0.60   0.26   0.66    0.69   66 
J1349+5341   0.23   1.24   0.64   0.13   2.35   3.38   19   0.24   0.94   0.40   0.12   0.59    0.91   17 
J1352-4412   0.33   2.60   0.38   0.26   3.26  13.42   -4   0.39   1.90   0.41   0.35   0.92    3.59   -3 
J1354-0206   0.68   0.90   0.76   0.57   2.85   5.45    2   0.61   1.02   0.75   0.39   0.79    1.75    0 
J1357-1527   0.30   2.10   0.43   0.34   1.94   4.96   -3   0.23   2.30   0.26   0.19   0.52    2.50   -8 
J1357+1919   0.61   1.90   1.15   0.35   3.52   5.47   -6   0.47   1.60   0.77   0.38   0.98    1.46   -4 
J1357+7643   0.73   1.09   0.79   0.67   2.32   2.71   66   0.90   0.76   1.00   0.77   0.62    0.71   55 
J1404-0130   0.33   1.03   0.42   0.12   3.25   6.62    1   0.17   0.86   0.30   0.14   0.87    1.75    2 
J1407+2827   1.23   2.45   1.64   0.62   2.91   5.35   -8   1.06   1.91   1.84   0.50   0.79    1.44  -10 
J1408-0752   0.57   3.01   0.77   0.44   3.33  12.74   -6   1.21   1.88   1.44   0.73   0.80    3.22   -3 
J1411+2134   0.18   0.69   0.23   0.17   2.78   5.27  -12   0.16   0.64   0.19   0.14   0.68    1.39  -14 
J1416+3444   0.50   3.30   1.18   0.22   2.02   3.69  -21   0.14   2.30   0.46          0.62    0.99  -21 
J1419+2706   0.19   0.70   0.22   0.17   2.48   3.94   -2   0.35   0.80   0.40   0.24   0.75    1.04    1 
J1419+5423   0.50   1.39   0.84   0.21   2.27   2.63   24   0.48   1.10   0.81   0.30   0.63    0.74   16 
J1422+3223   0.22   0.81   0.29   0.20   2.34   4.11  -14   0.12   0.84   0.19   0.08   0.64    1.04  -18 
J1426+3625   0.38   1.60   0.44   0.32   2.15   2.93   18   0.16   1.70   0.32   0.09   0.58    0.87   16 
J1427+2348   0.20   0.70   0.30   0.14   3.21   5.61    0   0.12   0.70   0.20   0.08   0.84    1.60   -0 
J1427-4206   0.60   5.21   1.16   0.16   2.88   8.24   -3   1.03   5.63   1.19   0.86   0.81    2.13   -1 
J1430+4204   0.11   0.60   0.15   0.08   2.30   3.78  -14   0.06   0.70   0.08          0.69    1.01  -19 
J1432+3618   0.08   0.60   0.08   0.08   2.50   5.13   -2   0.07   0.70   0.08          0.78    1.53   -1 
J1434+1952   0.18   1.02   0.28   0.12   2.67   5.77   -5   0.15   0.81   0.20   0.10   0.73    1.52   -4 
J1435+3012   0.14   1.30   0.21   0.11   4.04   5.26   20   0.12   1.10   0.17   0.10   0.88    1.40    7 
J1436+6336   0.42   1.70   0.93   0.18   2.30   2.69  -57   0.25   1.20   0.89   0.17   0.60    0.79  -70 
J1438-2204   0.27   1.80   0.37   0.19   2.54   5.67   15   0.62   2.40   0.74   0.60   0.74    1.78    1 
J1438+3710   0.17   1.20   0.27   0.07   3.16   4.74  -14   0.16   1.00   0.22   0.13   0.85    1.25   -8 
J1439+3253   0.07   0.80   0.12   0.08   2.62   5.45   -7   0.07   0.70   0.08          0.67    1.52   -9 
J1445+0958   0.71   1.20   1.74   0.36   3.21   4.42   -5   0.18   1.30   0.48   0.19   0.86    1.30   -7 
J1445-1629   0.26   0.91   0.33   0.14   3.38  12.00   -4   0.25   1.04   0.33   0.14   0.97    3.18   -4 
J1448-1620   0.67   2.36   0.95   0.56   2.51   8.59   -6   0.31   1.67   0.52   0.20   0.64    2.28   -6 
J1448+7601   0.22   0.91   0.26   0.17   2.40   2.83   60   0.17   0.84   0.33   0.17   0.63    0.71   46 
J1453+2648   0.21   1.80   0.30   0.15   2.50   5.11  -12   0.17   1.10   0.23   0.17   0.71    1.32  -14 
J1454-3747   0.84   2.62   1.02   0.67   2.74   7.77    2   0.49   7.62   0.88   0.22   0.66    1.99   -6 
J1454-4012   0.31   5.42   0.65   0.29   2.87   8.08   -8   0.24   6.07   0.28   0.17   0.87    2.24   -6 
J1500+4751   0.17   1.10   0.29   0.10   2.29   2.93   -2   0.13   1.00   0.22   0.11   0.64    0.80    3 
J1504+1029   1.64   2.20   2.14   1.10   2.46   6.35   -9   1.57   2.20   2.08   0.83   0.70    1.70  -10 
J1505+0326   0.54   1.74   0.60   0.43   2.46   5.60   -2   0.74   2.09   0.78   0.66   0.76    1.49   -2 
J1506+3730   0.40   1.57   0.67   0.32   2.75   3.50  -26   0.19   1.55   0.39   0.14   0.71    0.86  -27 
J1507-1652   1.94   2.70   2.70   1.04   2.89   5.96    4   1.09   1.90   1.89   0.79   0.81    1.74   -0 
J1510-0543   0.24   3.90   0.44   0.20   2.45   5.26    5   0.38   1.60   0.50   0.32   0.69    1.71   -3 
J1510+5702   0.30   1.40   0.34   0.29   2.58   3.88  -42   0.32   1.10   0.38   0.22   0.74    1.01  -43 
J1513-1012   0.57   1.70   0.74   0.45   2.34  10.68   -9   0.36   2.10   0.63   0.30   0.66    2.90  -10 
J1516+1932   0.35   0.97   0.44   0.27   2.58   6.03    0   0.28   0.76   0.39   0.23   0.67    1.74   -0 
J1517-2422   1.12   3.53   1.67   0.86   3.23  10.69  -15   0.84   2.09   1.60   0.54   0.78    2.68  -10 
J1540+1447   0.51   1.40   0.72   0.39   3.24   6.68   -9   0.81   2.30   0.92   0.64   0.88    1.81   -9 
J1550+0527   2.48   2.30   3.01   1.66   3.22   4.50    4   1.96   4.10   2.73   1.24   0.95    1.29   -1 
J1557-0001   0.55   1.09   0.66   0.47   2.71   4.71    0   0.68   0.96   0.78   0.60   0.76    1.56   -2 
J1607-3331   0.24   1.80   0.27   0.26   3.94   7.95  -14   0.22   1.40   0.24   0.22   1.08    2.41  -15 
J1608+1029   1.97   2.50   2.31   1.30   2.31   6.50   -8   2.44   1.95   2.93   1.78   0.60    1.81   -7 
J1613+3412   2.13   2.77   4.22   1.12   2.32   4.06   -1   2.34   4.13   4.09   1.79   0.60    1.07    1 
J1616+0459   0.48   1.70   0.52   0.43   2.54   4.86   -6   0.31   1.50   0.50   0.18   0.69    1.29   -7 
J1619+0613   0.56   1.18   0.74   0.43   2.42   7.84   -8   0.39   1.08   0.52   0.27   0.65    2.05   -9 
J1625-2527   0.84   2.43   0.98   0.61   3.03   8.73   -6   1.55   2.21   1.65   1.32   0.86    2.31   -5 
J1625+4134   0.60   0.80   1.07   0.20   2.88   3.92  -17   0.38   1.80   0.65   0.32   0.80    1.03  -16 
J1626-2951   1.09   2.80   1.68   0.65   3.94   5.58  -22   0.57   1.40   0.89   0.39   1.01    1.42  -37 
J1632+8232   0.25   0.70   0.45   0.23   2.53   2.64  -50   0.28   0.50   0.50   0.24   0.72    0.76  -74 
J1635+3808   1.85   3.00   2.37   0.79   3.47   4.35   -3   0.73   3.00   1.61   0.52   0.92    1.15   -3 
J1638+5720   0.75   1.30   1.04   0.49   2.21   4.87  -20   0.96   2.30   1.18   0.49   0.85    0.95  -12 
J1640+3946   0.75   1.73   0.87   0.61   2.32   3.79   -5   0.51   1.34   0.69   0.33   0.61    1.00   -2 
J1641+2257   0.27   1.76   0.29   0.27   4.22   7.30  -84   0.35   1.59   0.38   0.26   1.31    1.90  -82 
J1642+6856   0.37   1.17   0.77   0.30   2.66   2.79   25   0.76   0.92   1.02   0.70   0.70    0.71  -38 
J1658+0515   0.44   1.38   0.98   0.33   2.68   5.59   -9   0.56   1.26   0.81   0.48   0.86    1.90  -11 
J1658+0741   0.55   1.70   0.86   0.56   5.47   9.55   34   0.75   2.06   0.97   0.57   1.48    2.67   33 
J1658+3443   0.28   1.36   0.38   0.09   3.40   5.17   21   0.15   0.96   0.28   0.09   0.87    1.37   19 
J1658+4737   0.94   2.11   1.22   0.73   2.58   3.41  -43   0.41   2.22   1.01   0.30   0.72    0.85  -52 
J1700-2610   0.30   2.40   0.34   0.26   3.84   8.86   -3   0.34   1.72   0.36   0.24   1.02    2.32   -1 
J1707+0148   0.51   1.34   0.64   0.34   2.20   7.41   -9   0.65   1.39   0.76   0.49   0.58    1.37  -10 
J1719+1745   0.51   1.10   0.56   0.41   2.17   4.83  -13   0.41   1.20   0.55   0.23   0.62    1.33  -12 
J1727+4530   0.77   1.41   0.93   0.61   2.44   3.79   14   0.71   1.26   0.83   0.59   0.66    1.05   21 
J1728+0427   0.61   1.80   0.86   0.36   2.24   6.28   -4   0.29   2.39   0.61   0.22   0.73    1.66   -6 
J1728+5013   0.13   1.57   0.17   0.14   5.01   9.20   88   0.10   0.77   0.12   0.09   1.04    2.41  -89 
J1733-1304   1.80   5.50   4.11   0.49   2.05   3.88   12   1.87   2.70   3.43   2.03   0.57    1.13    4 
J1734+3857   0.33   1.40   0.39   0.29   2.30   4.98  -11   0.64   1.00   0.71   0.51   0.61    1.27  -16 
J1740+5211   0.41   1.40   0.55   0.31   2.34   2.97    4   0.53   0.90   0.65   0.50   0.59    0.75    1 
J1743-0350   2.75   3.20   3.04   2.04   2.76   7.19   -2   3.32   3.89   4.00   2.07   0.74    1.96   -2 
J1745+1720   0.48   1.40   0.76   0.20   2.26   3.57   18   0.34   1.70   0.61   0.22   0.70    1.13   -2 
J1746+6226   0.22   1.02   0.34   0.18   2.44   2.94  -31   0.52   0.65   0.62   0.41   0.62    0.79  -42 
J1748+7005   0.41   2.40   0.57   0.35   3.71   5.13  -52   0.26   1.80   0.36   0.33   1.05    1.53  -51 
J1751+0939   1.70   1.60   1.85   1.55   2.71   5.92   -4   2.60   4.41   2.79   2.01   0.78    1.65   -4 
J1753+2848   0.21   1.00   0.26   0.18   3.00   3.99    1   0.98   1.26   1.02   0.79   0.84    1.16   -5 
J1753+4409   0.36   1.00   0.60   0.15   2.59   3.96   -3   0.45   0.90   0.80   0.25   0.71    0.93  -28 
J1800+3848   0.32   1.13   0.36   0.25   3.29   3.94   48   0.85   1.34   0.98   0.69   0.87    1.07   45 
J1800+7828   1.40   1.43   2.05   0.66   2.59   3.61  -38   1.49   1.33   2.15   1.26   0.66    0.97  -42 
J1806+6949   0.55   1.20   0.95   0.30   2.90   3.18  -21   0.53   1.30   0.86   0.32   0.78    0.85  -30 
J1808+4542   0.12   1.00   0.16   0.10   2.35   3.63    8   0.19   0.80   0.21   0.18   0.63    0.92    9 
J1823+7938   0.16   1.80   0.43   0.10   2.45   2.64   24   0.13   0.60   0.41   0.09   0.67    0.74   -1 
J1824+1044   0.66   1.50   0.80   0.50   2.88   5.95   -4   0.36   1.10   0.53   0.27   0.78    1.61   -3 
J1824+5651   0.55   1.69   0.77   0.42   2.45   3.59    4   0.91   1.96   1.16   0.59   0.73    0.96   10 
J1832+2833   0.25   1.17   0.45   0.18   2.72   4.87   -7   0.36   0.96   0.56   0.14   0.70    1.31   -4 
J1842+6809   0.20   0.90   0.39   0.14   2.42   2.63   31   0.64   0.70   0.73   0.60   0.67    0.74   55 
J1842+7946   0.11   1.89   0.30   0.07   2.45   2.61   77   0.16   1.12   0.30   0.07   0.66    0.71   85 
J1849+6705   0.43   1.70   0.60   0.30   2.60   4.39   64   1.07   1.10   1.21   0.87   0.75    1.07   66 
J1911-2006   1.03   2.70   1.74   0.45   3.03   6.25   -9   1.03   2.02   1.53   0.74   0.83    2.06   -9 
J1924-2914   5.41  10.00   8.60   2.30   4.97  15.66   -4   6.32  12.00   8.38   4.61   1.30    4.11   -4 
J1928+0848   0.24   0.98   0.31   0.15   2.85   7.11   -4   0.12   0.70   0.20   0.12   0.73    1.97   -3 
J1931+2243   0.41   1.20   0.49   0.30   2.47   4.33  -11   0.28   1.20   0.39   0.23   0.69    1.13  -11 
J1935+2031   0.20   1.37   0.31          3.05   6.50   -8   0.21   1.00   0.26   0.15   0.80    1.63   -7 
J1939-1002   0.60   1.20   0.77   0.46   3.37   8.99   -2   0.32   1.10   0.43   0.20   0.94    2.46   -2 
J1939-1525   0.59   1.86   0.62   0.47   4.70   5.72   13   0.65   1.74   0.74   0.66   1.33    1.86    4 
J1946+2300   0.11   2.40   0.18   0.07   4.46   4.56    1   0.13   0.97   0.18   0.09   0.98    1.02   -4 
J1953+3537   0.08   1.52   0.26          3.16   5.09   -3   0.19   0.70   0.34          0.72    1.23  -15 
J1955+5131   0.64   1.00   1.06   0.44   2.30   3.21   -9   0.34   1.00   0.62   0.26   0.61    0.85  -11 
J1957+3338   0.09   1.00   0.16          2.32   4.92    1   0.14   0.70   0.17   0.10   0.57    1.33    0 
J1957-3845   1.55   1.69   1.69   1.43   3.00   5.40   10   3.18   2.18   3.52   1.75   0.81    1.32   14 
J2000-1748   1.39   2.30   1.49   1.17   2.67   5.78   -2   1.69   2.20   1.89   1.32   0.73    1.60   -4 
J2003-3251   0.54   1.40   0.63   0.38   4.13  18.27   -5   0.32   1.50   0.57   0.11   1.15    4.93   -5 
J2005+7752   0.86   2.00   1.11   0.42   2.82   3.06   64   0.59   1.50   0.95   0.20   0.76    0.85   58 
J2011-0644   1.45   9.40   1.73   1.21   5.38   9.88  -15   0.36   3.40   0.56   0.27   1.51    2.76  -13 
J2022+6136   0.54   2.54   2.28   0.34   2.58   3.08    6   1.20   1.11   2.81   0.49   0.64    0.80    4 
J2023+3153   0.29   2.37   0.83          3.04   3.95   -3   0.29   1.35   0.64   0.13   0.81    1.04    0 
J2031+1219   0.63   1.10   0.75   0.46   2.91   5.10   -6   0.65   1.10   0.89   0.54   0.79    1.44   -7 
J2031+5455   0.42   1.26   0.76   0.40   2.31   2.70   16   0.21   1.04   0.57   0.18   0.59    0.71   14 
J2051+7441   0.13   1.60   0.25   0.07   2.30   3.27   66   0.12   1.00   0.20   0.11   0.60    0.81   69 
J2056-4714   0.71   1.89   0.89   0.42   3.02  10.55  -19   0.42   2.58   0.58   0.18   0.78    2.80  -20 
J2101+0341   0.58   1.92   0.65   0.46   3.20   6.01   -8   0.37   1.03   0.46   0.30   0.92    1.77  -11 
J2115+2933   0.65   1.30   0.82   0.57   2.31   4.05  -11   0.55   1.20   0.69   0.34   0.61    1.14  -14 
J2123+0535   1.88   2.04   2.11   1.48   2.34   7.86   -6   1.55   9.45   2.11   1.32   1.01    1.68   -1 
J2129-1538   0.71   2.10   0.80   0.67   2.64   8.45   -4   0.71   2.20   0.90   0.57   0.79    2.10   -4 
J2131-1207   1.56   5.20   2.38   0.70   3.24  11.40   -1   2.45   2.90   3.53   1.08   0.90    3.03   -1 
J2134-0153   2.21   2.70   2.72   1.36   3.31   8.78   -4   1.22   1.60   2.10   0.60   0.83    2.42   -5 
J2139+1423   1.03   2.30   1.35   0.67   2.49   5.53   -4   1.67   2.36   2.27   0.94   0.68    1.47   -4 
J2146-1525   0.33   1.59   0.48   0.23   2.95   7.98   -5   0.38   1.14   0.46   0.32   0.82    2.14   -4 
J2147+0929   0.45   3.00   0.56   0.28   2.55   6.85   -8   0.25   0.90   0.37   0.17   0.68    1.85   -6 
J2148+0657   2.51   3.31   3.55   1.75   2.88   6.54   -1   5.26   5.11   7.54   1.24   0.77    1.80    0 
J2152+1734   0.56   1.00   0.79   0.40   2.67   5.59   -5   0.45   1.10   0.64   0.22   0.77    1.51   -5 
J2158-1501   1.48   1.60   2.02   0.28   2.77   9.13   -2   0.88   1.80   1.56   0.62   0.80    2.48   -2 
J2158-3013   0.25   3.20   0.30   0.23   3.24  10.55   -5   0.21   1.58   0.24   0.15   0.93    2.90   -5 
J2202+4216   1.19   1.37   2.22   0.70   2.76   3.71  -13   1.16   2.00   2.21   1.03   0.71    0.97  -16 
J2203+3145   0.76   1.20   1.62   0.59   2.43   3.72   -1   0.96   1.10   1.76   0.56   0.69    1.02   -4 
J2212+2355   0.79   1.40   0.90   0.62   2.20   5.15   -4   1.35   1.80   1.51   1.18   0.63    1.50   -6 
J2216+3518   0.26   1.20   0.31   0.24   2.57   4.31  -11   0.30   1.00   0.33   0.27   0.66    1.14   -9 
J2218-0335   1.52   3.47   1.75   1.22   2.74   6.76   -0   1.45   2.18   2.14   1.26   0.70    1.85   -0 
J2225-0457   2.72  11.72   3.71   2.13   3.78   6.18   -5   3.72   4.50   4.77   1.59   1.09    1.70   -8 
J2229-0832   0.66   2.40   0.87   0.28   2.48   9.22   -5   0.34   3.40   0.47   0.21   0.64    2.77   -6 
J2230-3942   0.27   2.50   0.33   0.17   3.92  14.43   -8   0.41   2.90   0.45   0.32   1.09    3.94   -9 
J2230+6946   0.21   1.00   0.30   0.15   2.60   5.72   89   0.54   1.23   0.57   0.50   0.72    1.55   89 
J2232+1143   1.81   5.08   5.41   1.08   2.75   4.99   -8   1.67   6.25   3.29   1.43   0.74    1.29   -5 
J2236+2828   1.79   2.02   1.89   1.50   3.12   5.69   -2   1.25   1.38   1.55   0.65   0.83    1.53   -1 
J2246-1206   1.46   1.66   2.07   0.78   3.16   6.59   -3   0.89   1.84   1.74   0.56   0.81    1.65   -3 
J2253+1942   0.21   0.89   0.27   0.16   2.34   4.97  -16   0.28   1.15   0.36   0.27   0.66    1.21  -15 
J2255+4202   0.93   2.20   1.29   0.58   3.36   3.91  -30   0.29   1.70   0.57   0.28   0.82    1.03  -37 
J2257+0743   0.36   2.00   0.44   0.27   3.37   6.58    4   0.42   1.93   0.50   0.25   0.97    1.83    6 
J2258-2758   0.82   5.00   1.10   0.76   3.62  14.30  -14   5.62   7.50   6.10   3.98   1.00    3.80  -14 
J2314-3138   0.47   1.20   0.56   0.35   3.51  10.32   -7   0.31   1.20   0.41   0.21   0.96    2.24   -6 
J2322+5057   0.81   1.12   1.04   0.67   2.46   3.96  -10   0.37   2.15   0.89   0.21   0.68    1.04  -15 
J2327-1447   0.52   1.10   0.65   0.44   2.80   8.74   -4   0.36   1.20   0.54   0.28   0.80    2.38   -5 
J2330+1100   0.70   1.00   1.06   0.21   2.27   5.80   -4   0.28   1.10   0.73   0.18   0.59    1.52   -4 
J2331-1556   0.67   2.10   1.12   0.21   2.37   4.83    5   0.74   1.30   1.15   0.33   0.68    1.55   -4 
J2346+0930   0.82   4.12   1.67   0.25   3.04   5.64   -2   0.72   1.10   1.22   0.58   0.88    1.53   -1 
J2348-1631   1.43   4.00   2.16   0.42   3.13  10.32   -6   1.42   3.88   2.14   1.04   0.86    2.83   -5 
J2354+4553   0.53   1.71   1.47   0.32   2.21   3.73  -11   0.99   5.26   1.40   0.88   0.58    0.93  -11 
J2355+4950   0.54   1.40   1.76   0.30   2.57   2.92  -10   0.11   1.20   0.45          0.68    0.75  -14 
J2358-1020   0.53   2.08   0.59   0.45   2.86   5.43   -4   0.47   1.77   0.58   0.42   0.78    1.41   -3 


==> table6.dat <==
Authors: Pushkarev A.B., Kovalev Y.Y.
Table 6: Source models
====================================================================================
Byte-by-byte Description of file: table6.dat
------------------------------------------------------------------------------------
  Bytes Format Units     Label     Explanations
------------------------------------------------------------------------------------
   2- 5 F4.0   mJy       S         Fitted Gaussian flux density
   8-13 F5.3   mas       r         Position offset from the core component
  17-21 F5.1   deg       phi       Position angle of the component with respect to 
                                    the core component
  24-29 F6.3   mas       Maj       FWHM major axis of the fitted Gaussian
  33-36 F4.2   ---       Ratio     axial ratio of the fitted Gaussian
  39-43 F5.1   deg       P.A.      Major axis position angle of the fitted Gaussian
------------------------------------------------------------------------------------
           J0006-0623   S-band

 1527   0.000     0.0   1.867   0.93  -37.4
   46   2.963   -57.7   0.002   1.00    0.0
  772   5.563   -78.2   2.786   1.00    0.0
===========================================
           J0006-0623   X-band

 1551   0.000     0.0   0.807   0.34    6.6
  112   1.257   -69.0   0.499   1.00    0.0
  115   2.226   -65.6   1.583   1.00    0.0
  128   5.341   -76.2   2.775   1.00    0.0
  180   6.581   -78.3   0.869   1.00    0.0
===========================================
           J0011-2612   S-band

  401   0.000     0.0   0.567   1.00    0.0
===========================================
           J0011-2612   X-band

  327   0.000     0.0   0.261   1.00    0.0
===========================================
           J0017+8135   S-band

  563   0.000     0.0   1.000   0.60    9.5
  103   5.094  -166.3   3.638   0.32   14.7
   94   9.213  -171.8   2.435   1.00    0.0
===========================================
           J0017+8135   X-band

  536   0.000     0.0   0.411   0.44   -7.4
  191   0.572   173.0   0.885   0.60   17.0
===========================================
           J0019+7327   S-band

  681   0.000     0.0   1.510   0.55  -55.6
   57   2.572  -176.2   2.737   1.00    0.0
===========================================
           J0019+7327   X-band

  141   0.000     0.0   0.140   1.00    0.0
  142   0.777   136.5   0.523   1.00    0.0
   58   1.300   120.5   0.590   1.00    0.0
===========================================
           J0022+0608   S-band

  440   0.000     0.0   1.194   0.52  -15.1
===========================================
           J0022+0608   X-band

  408   0.000     0.0   0.162   1.00    0.0
   31   0.497   -54.3   0.536   1.00    0.0
===========================================
           J0027+5958   S-band

   76   0.000     0.0   0.000   1.00    0.0
    5   2.466   -33.8   0.000   1.00    0.0
===========================================
           J0027+5958   X-band

   76   0.000     0.0   0.002   1.00    0.0
    5   2.466   -33.8   0.006   1.00    0.0
===========================================
           J0035+6130   S-band

   89   0.000     0.0   1.875   0.56  -68.5
   16   4.704  -137.2   0.023   1.00    0.0
===========================================
           J0035+6130   X-band

   90   0.000     0.0   0.450   1.00    0.0
   16   0.946   123.6   0.056   1.00    0.0
===========================================
           J0050-0929   S-band

  564   0.000     0.0   1.663   0.55    2.6
===========================================
           J0050-0929   X-band

  742   0.000     0.0   0.549   0.34  -13.4
===========================================
           J0059+0006   S-band

  290   0.000     0.0   1.414   1.00    0.0
  256   5.586   -30.8   2.720   1.00    0.0
  506  10.564   -26.6   4.102   1.00    0.0
  140  36.727   -12.1   9.500   1.00    0.0
===========================================
           J0059+0006   X-band

  100   0.000     0.0   0.002   1.00    0.0
  143   2.166   -34.7   0.502   1.00    0.0
   44   3.700   -32.4   0.660   1.00    0.0
  149  11.801   -23.5   4.924   1.00    0.0
===========================================
           J0102+5824   S-band

  571   0.000     0.0   0.963   0.74  -30.1
  175   1.346  -129.6   2.938   0.51  -89.1
   35   6.173  -108.5   9.541   0.14  -86.1
===========================================
           J0102+5824   X-band

 1544   0.000     0.0   0.098   0.75  -38.2
  127   0.666  -129.2   1.913   0.40   52.7
===========================================
           J0106-4034   S-band

 1153   0.000     0.0   1.160   0.44   29.9
===========================================
           J0106-4034   X-band

 1394   0.000     0.0   0.561   0.42  -12.7
   95   0.799    38.9   0.487   0.00  -71.6
===========================================
           J0108+0135   S-band

 1924   0.000     0.0   1.426   0.57   48.2
  192   2.794  -130.8   2.924   0.00   -6.7
   70  17.283  -144.1   8.696   0.24  -68.6
===========================================
           J0108+0135   X-band

 1176   0.000     0.0   0.395   0.00    1.5
  806   0.388  -133.0   0.931   0.35   74.3
  129   2.023  -116.2   2.623   0.50   42.2
===========================================
           J0111+3906   S-band

  497   0.000     0.0   1.831   0.70   79.6
  401   5.379  -111.5   1.897   0.69  -53.5
===========================================
           J0111+3906   X-band

  234   0.000     0.0   0.478   0.75   62.1
  306   1.388  -105.1   1.204   0.23   79.3
  243   5.842  -120.0   0.579   0.87  -39.3
===========================================
           J0112+2244   S-band

  371   0.000     0.0   0.564   1.00    0.0
   72   1.753    80.7   0.774   1.00    0.0
   28   3.654    96.0   2.708   1.00    0.0
===========================================
           J0112+2244   X-band

  419   0.000     0.0   0.184   1.00    0.0
   30   0.676    88.6   0.703   1.00    0.0
   52   2.233    81.7   1.599   1.00    0.0
===========================================
           J0113+0222   S-band

  322   0.000     0.0   1.878   0.35  -39.9
   68   3.603   128.3   1.115   1.00    0.0
   41  10.426   134.5   4.079   1.00    0.0
===========================================
           J0113+0222   X-band

  352   0.000     0.0   0.668   0.40  -49.6
  108   0.851   126.5   0.498   1.00    0.0
   20   2.435   134.2   0.749   1.00    0.0
   31   4.292   130.7   1.046   1.00    0.0
   10   6.792   134.8   0.853   1.00    0.0
===========================================
           J0115-0127   S-band

  799   0.000     0.0   2.566   0.40  -44.2
   49   6.172   156.2   0.000   1.00    0.0
   22   8.528   143.0   0.000   1.00    0.0
   14  16.309   154.9   0.000   1.00    0.0
===========================================
           J0115-0127   X-band

  441   0.000     0.0   0.421   0.60  -33.1
  294   1.508   123.5   1.862   0.27  -35.6
   38   6.387   151.0   4.824   1.00    0.0
===========================================
           J0116-1136   S-band

  478   0.000     0.0   2.097   0.00  -39.3
  264   6.887   -30.2   6.519   0.11  -55.3
   48  39.004   -40.4  11.598   0.00  -81.7
===========================================
           J0116-1136   X-band

  568   0.000     0.0   0.541   0.32  -30.1
  208   0.677   -34.2   1.190   0.00  -32.6
   62   6.943   -27.4   2.623   0.52   65.1
===========================================
           J0120-2701   S-band

  156   0.000     0.0   2.032   0.00  -28.6
  541   9.514   -21.6   2.300   0.98  -41.1
===========================================
           J0120-2701   X-band

  294   0.000     0.0   2.296   0.17  -10.1
  284  10.305   -26.0   6.468   0.13   -2.8
===========================================
           J0121+0422   S-band

  895   0.000     0.0   1.490   0.70  -49.4
   22   2.504   112.0   0.000   1.00    0.0
===========================================
           J0121+0422   X-band

  530   0.000     0.0   0.535   0.72  -55.9
  156   0.856   119.4   0.417   0.66  -25.3
   93   1.361   114.8   1.356   0.66  -36.2
===========================================
           J0121+1149   S-band

 1272   0.000     0.0   1.614   0.30   -0.6
   19   2.743    12.5   0.000   1.00    0.0
   37  14.605     0.8   8.021   0.34   -2.5
   55  19.538     5.0   5.285   0.49   79.4
   63  29.779    17.1  11.745   0.43   45.0
===========================================
           J0121+1149   X-band

  902   0.000     0.0   0.456   0.26   11.9
  422   1.320    -0.7   0.621   0.59    1.7
   34   1.874    13.2   0.000   1.00    0.0
   12   2.686     5.1   0.322   1.00    0.0
===========================================
           J0132-1654   S-band

  694   0.000     0.0   1.664   1.00    0.0
===========================================
           J0132-1654   X-band

  787   0.000     0.0   0.386   1.00    0.0
===========================================
           J0136+4751   S-band

 1384   0.000     0.0   1.525   0.35   -0.7
  420   1.469   -28.0   2.555   0.58  -35.0
  132   6.808   -26.2  14.846   0.43   12.0
===========================================
           J0136+4751   X-band

 3154   0.000     0.0   0.190   0.59  -32.0
  217   0.676   -30.4   0.722   0.62  -27.9
   51   1.475   -35.6   1.540   0.27   57.5
   40   2.787   -29.8   0.778   0.92   -9.3
===========================================
           J0137+3122   S-band

  468   0.000     0.0   1.821   0.43  -35.9
    8   4.056  -118.6   0.000   1.00    0.0
===========================================
           J0137+3122   X-band

  269   0.000     0.0   0.359   1.00    0.0
   58   1.373   139.2   0.433   1.00    0.0
===========================================
           J0141-0928   S-band

  827   0.000     0.0   0.866   0.00   78.7
   27   3.568  -116.0   0.000   1.00    0.0
===========================================
           J0141-0928   X-band

  762   0.000     0.0   0.469   0.85   70.7
   13   1.666  -132.9   0.000   1.00    0.0
===========================================
           J0151+2744   S-band

  476   0.000     0.0   2.725   0.18  -44.6
  336   8.283   -40.7   2.674   0.50  -22.1
   72  16.364   -29.5   8.008   0.34    1.8
===========================================
           J0151+2744   X-band

  317   0.000     0.0   0.797   0.17  -45.4
  113   2.138   -46.6   0.645   0.75  -23.1
  133   9.512   -41.6   1.726   0.67  -12.2
===========================================
           J0152+2207   S-band

  393   0.000     0.0   0.769   1.00    0.0
  127   5.533   -15.9   1.867   1.00    0.0
   64  10.387    -4.9   2.735   1.00    0.0
   93  33.070    19.2  18.910   1.00    0.0
  106  40.931    19.1   4.738   1.00    0.0
===========================================
           J0152+2207   X-band

  815   0.000     0.0   0.000   1.00    0.0
   44   1.305   -10.4   0.903   1.00    0.0
  120   6.332   -16.3   4.130   1.00    0.0
===========================================
           J0202-0559   S-band

   92   0.000     0.0   2.934   0.20  -11.7
===========================================
           J0202-0559   X-band

   84   0.000     0.0   0.366   0.31  -16.1
   11   4.570   -38.3   3.631   0.11   -2.4
===========================================
           J0203+1134   S-band

  837   0.000     0.0   1.542   0.49  -29.5
   51   1.639  -100.5   0.000   1.00    0.0
===========================================
           J0203+1134   X-band

  671   0.000     0.0   0.379   0.42  -17.0
  158   1.272   -31.4   0.818   0.50  -36.6
    9   1.638   -68.4   0.000   1.00    0.0
===========================================
           J0204+1514   S-band

 1223   0.000     0.0   1.079   0.69   58.1
  631   3.907   -54.5   3.575   0.77   -4.1
===========================================
           J0204+1514   X-band

 1844   0.000     0.0   0.426   0.45  -20.1
  293   3.965   -55.9   4.084   0.60  -30.2
===========================================
           J0204-1701   S-band

 1064   0.000     0.0   3.078   0.22   31.1
===========================================
           J0204-1701   X-band

  976   0.000     0.0   1.810   0.22    4.7
===========================================
           J0205+3212   S-band

  398   0.000     0.0   1.651   0.38    4.7
  152   7.015    -7.3   5.267   0.33  -27.9
    9  11.776   -32.4   0.000   1.00    0.0
===========================================
           J0205+3212   X-band

 1371   0.000     0.0   0.182   0.86  -85.1
   79   0.567     0.0   1.250   0.27   24.2
   61   6.749    -5.1   4.072   0.48  -32.7
===========================================
           J0209-0438   S-band

  161   0.000     0.0   2.546   0.00  -15.9
   21   4.398   164.2   3.326   0.00   17.2
    6  12.016   165.6   4.131   0.40  -22.5
    7  22.767   166.7  10.609   0.00  -26.7
===========================================
           J0209-0438   X-band

  130   0.000     0.0   1.242   0.00  -20.4
   41   1.145   160.8   2.472   0.32    0.3
===========================================
           J0210-0737   S-band

  126   0.000     0.0   2.620   0.77   47.7
===========================================
           J0210-0737   X-band

   96   0.000     0.0   0.243   1.00    0.0
===========================================
           J0213-0719   S-band

   93   0.000     0.0   3.298   0.15   -7.9
===========================================
           J0213-0719   X-band

   96   0.000     0.0   0.574   0.17   -5.9
===========================================
           J0215-0343   S-band

   87   0.000     0.0   1.707   0.36  -36.3
   14   3.286  -114.7   3.072   0.00   66.1
   13  11.177  -137.9  15.184   0.00   35.9
   16  27.190  -128.0  28.307   0.17   22.7
===========================================
           J0215-0343   X-band

   89   0.000     0.0   0.288   1.00    0.0
    8   0.999  -139.6   0.000   1.00    0.0
===========================================
           J0216-0105   S-band

  113   0.000     0.0   2.556   0.01   -9.0
   24   4.714   -11.6   0.809   1.00    0.0
===========================================
           J0216-0105   X-band

   62   0.000     0.0   0.000   1.00    0.0
===========================================
           J0216-0118   S-band

  119   0.000     0.0   1.954   0.26   15.7
    9   3.938   117.2   0.000   1.00    0.0
===========================================
           J0216-0118   X-band

  121   0.000     0.0   0.000   1.00    0.0
   18   1.143    80.4   0.538   1.00    0.0
===========================================
           J0217-0121   S-band

  232   0.000     0.0   1.301   0.43  -16.3
===========================================
           J0217-0121   X-band

  169   0.000     0.0   0.498   0.61  -71.3
===========================================
           J0217+0144   S-band

  373   0.000     0.0   1.302   1.00    0.0
   48   4.041    95.6   3.568   1.00    0.0
===========================================
           J0217+0144   X-band

  140   0.000     0.0   0.108   1.00    0.0
   94   0.354   136.6   0.913   1.00    0.0
   20   1.522    98.2   0.247   1.00    0.0
===========================================
           J0223-0205   S-band

  136   0.000     0.0   1.469   0.56   20.6
===========================================
           J0223-0205   X-band

  129   0.000     0.0   0.978   0.25   -7.4
===========================================
           J0228+6721   S-band

  965   0.000     0.0   0.574   1.00    0.0
   99   1.182    -1.9   0.885   1.00    0.0
  159   4.992    -9.8   2.065   1.00    0.0
  185   7.414    -4.5   2.094   1.00    0.0
   23  11.536    -7.3   3.681   1.00    0.0
===========================================
           J0228+6721   X-band

  537   0.000     0.0   0.180   1.00    0.0
  368   0.455   -15.4   0.271   1.00    0.0
  110   0.674    -3.9   0.838   1.00    0.0
   89   6.648    -7.0   2.998   1.00    0.0
===========================================
           J0231+1322   S-band

  878   0.000     0.0   1.038   0.40   49.7
  130   2.238    36.5   0.000   1.00    0.0
   52   6.835    59.5   6.056   0.09   61.4
  110  25.821    82.8  26.805   0.69   29.8
===========================================
           J0231+1322   X-band

 1283   0.000     0.0   0.370   0.65  -52.2
  133   0.564    82.4   0.000   1.00    0.0
   37   1.486    35.8   0.000   1.00    0.0
   28   2.126    43.5   0.000   1.00    0.0
===========================================
           J0237+2848   S-band

 1064   0.000     0.0   0.450   0.00  -64.9
  713   4.704    -9.5   7.459   0.33   -6.9
===========================================
           J0237+2848   X-band

 3477   0.000     0.0   0.325   0.67  -45.2
  307   4.544   -10.8   6.390   0.42  -17.4
===========================================
           J0238+1636   S-band

 1078   0.000     0.0   0.538   0.72  -68.4
   57   0.895    73.0   4.336   1.00    0.0
===========================================
           J0238+1636   X-band

 1301   0.000     0.0   0.250   0.76  -22.7
===========================================
           J0239-0234   S-band

  273   0.000     0.0   0.529   1.00    0.0
   23   4.218   177.1   0.944   1.00    0.0
   12  14.735  -173.5   4.806   1.00    0.0
===========================================
           J0239-0234   X-band

  487   0.000     0.0   0.200   1.00    0.0
    7   2.278   177.4   0.000   1.00    0.0
    3   3.157   173.7   0.002   1.00    0.0
===========================================
           J0239+0416   S-band

  324   0.000     0.0   0.392   1.00    0.0
  363   1.728   -38.2   1.325   1.00    0.0
   27   9.786   -59.2   0.954   1.00    0.0
===========================================
           J0239+0416   X-band

  506   0.000     0.0   0.199   1.00    0.0
  132   1.272   -38.7   1.150   1.00    0.0
===========================================
           J0241-0815   S-band

  614   0.000     0.0   2.792   0.76   58.6
  287   4.786    55.9   6.140   0.33   77.8
   95   5.022   -97.2   3.556   0.00  -49.6
   30  15.089    62.3  10.364   0.00   -5.3
   76  22.934  -113.0   5.527   0.39   13.4
===========================================
           J0241-0815   X-band

  520   0.000     0.0   0.775   0.55   77.4
  134   0.888  -108.1   0.708   0.72   45.5
   36   4.432  -111.3   0.737   0.00   48.7
  184   5.828    70.6   2.811   0.34   63.6
   41   9.298  -111.0   2.595   0.67  -31.7
===========================================
           J0242+1101   S-band

  784   0.000     0.0   2.413   0.43  -37.2
  544   2.922   134.6   1.697   1.00    0.0
===========================================
           J0242+1101   X-band

  554   0.000     0.0   0.206   1.00    0.0
   61   1.251   129.2   0.754   1.00    0.0
  110   2.298   139.0   0.653   1.00    0.0
  146   3.845   133.0   1.316   1.00    0.0
===========================================
           J0259+0747   S-band

  698   0.000     0.0   0.577   1.00    0.0
===========================================
           J0259+0747   X-band

  157   0.000     0.0   0.268   1.00    0.0
  245   1.001  -163.9   0.269   1.00    0.0
   43   2.031  -179.0   0.427   1.00    0.0
===========================================
           J0302+1218   S-band

  449   0.000     0.0   2.060   0.45   76.5
===========================================
           J0302+1218   X-band

  174   0.000     0.0   0.660   0.83   24.1
   91   0.616  -107.2   2.263   0.29   12.6
   18   4.269   -60.3   1.638   0.00   36.0
===========================================
           J0306+6243   S-band

  331   0.000     0.0   2.610   0.58  -12.5
===========================================
           J0306+6243   X-band

  152   0.000     0.0   0.400   0.37  -25.0
   62   1.509   -27.6   1.522   1.00    0.0
===========================================
           J0313+4120   S-band

  230   0.000     0.0   1.438   0.34  -50.2
   21   2.257   -59.7   0.000   1.00    0.0
   15   5.210   -55.5   0.000   1.00    0.0
   10   7.417   -54.3   0.000   1.00    0.0
    5  79.576   -49.0   2.990   0.23  -38.3
===========================================
           J0313+4120   X-band

  434   0.000     0.0   0.398   0.33  -49.7
   36   0.557   -58.8   0.044   1.00    0.0
   17   1.235   -63.8   0.000   1.00    0.0
   13   1.848   -61.2   0.389   1.00    0.0
   14   4.372   -54.0   1.227   1.00    0.0
===========================================
           J0319+1901   S-band

  514   0.000     0.0   1.929   0.50  -70.4
   90   4.197   103.9   4.618   0.24    1.9
===========================================
           J0319+1901   X-band

  373   0.000     0.0   0.670   0.38  -29.3
   17   1.210   110.1   0.000   1.00    0.0
    6   1.936    62.5   0.000   1.00    0.0
   11   2.464    81.8   0.000   1.00    0.0
   17   4.474    89.0   2.355   0.05    3.9
===========================================
           J0325+2224   S-band

  772   0.000     0.0   0.662   1.00    0.0
   74   1.237    95.6   0.611   1.00    0.0
   61   2.710   111.0   2.368   1.00    0.0
   39   6.912    79.4   3.432   1.00    0.0
===========================================
           J0325+2224   X-band

  436   0.000     0.0   0.235   1.00    0.0
  220   0.431    97.0   0.414   1.00    0.0
   21   2.240    91.4   0.954   1.00    0.0
===========================================
           J0329+2756   S-band

  278   0.000     0.0   0.597   1.00    0.0
  353   7.596   102.0   1.903   1.00    0.0
  199  13.647    97.2   1.990   1.00    0.0
  161  19.840    98.7   2.191   1.00    0.0
===========================================
           J0329+2756   X-band

  267   0.000     0.0   0.909   0.12  -71.3
   89   7.576   102.4   1.185   1.00    0.0
   13  13.981    99.8   0.583   1.00    0.0
   47  20.630    98.1   2.375   1.00    0.0
===========================================
           J0336+3218   S-band

  891   0.000     0.0   1.629   0.65  -53.2
  477   2.608   127.2   1.544   1.00    0.0
  536   5.005   132.0   1.309   1.00    0.0
  180   7.923   130.6   1.373   1.00    0.0
   91  10.825   134.3   1.602   1.00    0.0
  112  14.732   142.4   4.446   1.00    0.0
===========================================
           J0336+3218   X-band

  873   0.000     0.0   0.399   0.38  -47.6
  237   1.052   117.9   0.404   1.00    0.0
   65   1.923   125.7   0.486   1.00    0.0
  101   3.328   123.2   0.907   1.00    0.0
  140   5.536   128.1   0.966   1.00    0.0
   72   8.442   129.0   2.433   1.00    0.0
===========================================
           J0339-0146   S-band

 1185   0.000     0.0   0.951   0.28   63.6
  731   1.684    62.3   2.952   0.62   53.7
   55   4.955    57.2   8.329   0.56   86.7
===========================================
           J0339-0146   X-band

 2213   0.000     0.0   0.240   0.13   49.9
  447   1.081    50.2   1.445   0.78   73.6
   76   3.438    60.8   2.141   0.35    2.5
===========================================
           J0340-2119   S-band

  683   0.000     0.0   1.108   1.00    0.0
   80   4.047  -108.0   2.514   1.00    0.0
   56  15.630  -118.4  13.435   1.00    0.0
===========================================
           J0340-2119   X-band

  641   0.000     0.0   0.239   1.00    0.0
  218   0.801   -94.0   0.577   1.00    0.0
   54   4.619  -112.1   2.406   1.00    0.0
===========================================
           J0344+1559   S-band

  263   0.000     0.0   1.848   0.29   20.8
   17   3.890    20.9   7.528   0.05  -20.3
   20   7.868    42.5   4.678   0.00   15.7
===========================================
           J0344+1559   X-band

  192   0.000     0.0   0.024   1.00    0.0
   65   0.476    29.8   0.000   1.00    0.0
   19   2.398    30.2   0.970   1.00    0.0
===========================================
           J0345+1453   S-band

  218   0.000     0.0   0.881   0.80  -32.3
   21   2.510   -98.3   1.211   1.00    0.0
   68   6.387   -87.7   1.791   0.75   61.5
===========================================
           J0345+1453   X-band

  211   0.000     0.0   0.235   0.50   65.7
   49   0.413   -73.9   0.012   1.00    0.0
   14   0.929   -92.6   0.396   1.00    0.0
    9   2.271  -110.6   1.035   1.00    0.0
   26   6.661   -87.7   0.738   1.00    0.0
===========================================
           J0359+5057   S-band

 1300   0.000     0.0   6.168   1.00    0.0
  504  23.843    35.0   9.688   1.00    0.0
===========================================
           J0359+5057   X-band

 3216   0.000     0.0   0.465   1.00    0.0
  155   2.264    19.3   1.062   1.00    0.0
===========================================
           J0403-3605   S-band

  726   0.000     0.0   1.995   0.28   40.4
   22  11.167     7.9  18.587   0.00   26.4
   42  25.518     3.4  11.597   0.00   86.4
===========================================
           J0403-3605   X-band

 2203   0.000     0.0   0.290   0.76   23.4
===========================================
           J0405-1308   S-band

  698   0.000     0.0   3.471   0.39    9.8
===========================================
           J0405-1308   X-band

 1221   0.000     0.0   0.376   0.35   29.6
   51   1.377   178.5   0.685   0.00  -81.9
===========================================
           J0407-1211   S-band

  381   0.000     0.0   2.119   0.22   14.7
  135   5.579     3.6   4.566   0.17   12.4
   85  20.001     8.8  18.640   0.17   12.2
   13  45.257     7.7   2.210   1.00 -171.3
===========================================
           J0407-1211   X-band

  744   0.000     0.0   0.367   0.14   29.4
  109   1.588    11.0   1.082   0.19   17.2
   55   6.217     6.9   3.953   0.21   -4.5
===========================================
           J0408+3032   S-band

  243   0.000     0.0   2.814   0.50   33.1
===========================================
           J0408+3032   X-band

  127   0.000     0.0   0.662   0.30   13.4
   19   1.121    21.1   0.163   1.00    0.0
    9   2.446    47.2   1.635   1.00    0.0
===========================================
           J0409-1238   S-band

  262   0.000     0.0   0.942   1.00    0.0
   55   5.522   -41.7   5.874   1.00    0.0
===========================================
           J0409-1238   X-band

  429   0.000     0.0   0.220   1.00    0.0
   41   2.560    -6.3   0.554   1.00    0.0
===========================================
           J0412+2305   S-band

  239   0.000     0.0   1.998   0.15  -62.8
   17   2.675   -66.2   0.032   1.00    0.0
   12   8.319   -59.8   0.064   1.00    0.0
   13  18.574   -47.3   0.122   1.00    0.0
===========================================
           J0412+2305   X-band

  189   0.000     0.0   0.019   1.00    0.0
   30   0.519   -55.8   0.117   1.00    0.0
   55   1.741   -62.3   1.035   1.00    0.0
===========================================
           J0416-1851   S-band

  286   0.000     0.0   0.700   1.00    0.0
  102   1.105  -146.5   4.667   1.00    0.0
===========================================
           J0416-1851   X-band

  597   0.000     0.0   0.089   1.00    0.0
   56   0.179  -120.3   1.172   1.00    0.0
===========================================
           J0418+3801   S-band

  696   0.000     0.0   1.810   1.00    0.0
 1202   3.021    66.0   1.193   1.00    0.0
   65   4.858    61.2   0.014   1.00    0.0
===========================================
           J0418+3801   X-band

  448   0.000     0.0   0.231   1.00    0.0
  407   0.591    61.5   0.281   1.00    0.0
  110   1.285    64.6   0.267   1.00    0.0
  339   3.802    67.4   0.848   1.00    0.0
  353   5.058    64.9   0.636   1.00    0.0
===========================================
           J0423+2108   S-band

  132   0.000     0.0   0.832   1.00    0.0
    3   2.298   -85.5   0.000   1.00    0.0
   26   3.844   -91.2   2.703   1.00    0.0
===========================================
           J0423+2108   X-band

  128   0.000     0.0   0.351   1.00    0.0
    4   0.547  -105.9   0.000   1.00    0.0
   27   1.193   -95.5   1.169   1.00    0.0
===========================================
           J0424-3756   S-band

  852   0.000     0.0   1.264   1.00    0.0
===========================================
           J0424-3756   X-band

 1100   0.000     0.0   0.297   1.00    0.0
  386   0.850    68.2   0.523   1.00    0.0
===========================================
           J0426+0518   S-band

  312   0.000     0.0   1.647   1.00    0.0
  293   2.258   142.7   2.349   1.00    0.0
   33   7.968    79.2   1.909   1.00    0.0
===========================================
           J0426+0518   X-band

  189   0.000     0.0   0.145   1.00    0.0
  118   2.302   155.3   1.444   1.00    0.0
===========================================
           J0427+0457   S-band

  186   0.000     0.0   1.152   0.75  -79.4
   68   5.711  -110.3   8.113   0.22   81.5
  110  17.884  -101.2   4.870   0.45  -60.2
   23  28.960   -73.5  12.289   0.24  -67.6
===========================================
           J0427+0457   X-band

  271   0.000     0.0   0.258   0.80  -73.8
   38   1.004  -103.9   0.503   1.00    0.0
   10   3.218  -107.0   0.845   1.00    0.0
   36  18.269  -101.7   4.657   0.47  -50.8
===========================================
           J0433+0521   S-band

  905   0.000     0.0   3.400   0.00   60.3
 1201   3.052  -122.7   1.622   1.00    0.0
  494   6.379  -109.1   2.069   1.00    0.0
  359   8.648  -103.1   2.489   1.00    0.0
  181  15.293  -100.1  15.783   0.27   79.6
===========================================
           J0433+0521   X-band

  841   0.000     0.0   0.406   1.00    0.0
  145   0.814  -128.0   0.612   1.00    0.0
  157   1.888  -115.7   0.395   1.00    0.0
  765   4.539  -121.0   1.656   0.29   60.4
   61   6.011  -115.0   0.009   1.00    0.0
   98   8.626  -114.7   0.432   1.00    0.0
  206   8.711  -106.9   2.711   1.00    0.0
   75  11.006  -106.7   1.300   1.00    0.0
===========================================
           J0433+2905   S-band

  414   0.000     0.0   1.339   0.35   38.6
   39   3.145    26.0   4.409   0.50  -51.2
===========================================
           J0433+2905   X-band

  341   0.000     0.0   0.309   1.00    0.0
   64   0.848    44.7   1.712   0.66  -21.8
===========================================
           J0440-4333   S-band

 1227   0.000     0.0   1.031   1.00    0.0
 1047  35.650   137.6   7.315   1.00    0.0
===========================================
           J0440-4333   X-band

 1802   0.000     0.0   0.329   1.00    0.0
  297  36.463   133.2   4.822   1.00    0.0
===========================================
           J0442-0017   S-band

  630   0.000     0.0   1.525   1.00    0.0
 1628   0.791  -147.5   0.782   1.00    0.0
===========================================
           J0442-0017   X-band

  455   0.000     0.0   0.251   1.00    0.0
  901   0.996  -128.4   0.620   1.00    0.0
===========================================
           J0443+3441   S-band

  829   0.000     0.0   0.471   1.00    0.0
   76   2.264   -11.1   3.353   1.00    0.0
   26   3.897   179.0   3.057   1.00    0.0
   25   5.263   -31.8   1.179   1.00    0.0
===========================================
           J0443+3441   X-band

  498   0.000     0.0   0.454   0.64    2.2
   45   0.487   -17.8   0.752   1.00    0.0
   48   2.126  -173.1   0.112   1.00    0.0
===========================================
           J0449+1121   S-band

 1497   0.000     0.0   2.025   0.34  -88.6
   90   1.494   118.6   5.307   0.76  -83.4
===========================================
           J0449+1121   X-band

 1567   0.000     0.0   0.316   0.84  -36.5
  110   0.505   105.8   0.703   0.16    1.6
===========================================
           J0453-2807   S-band

  561   0.000     0.0   0.000   1.00    0.0
 1066   6.161    10.2   1.917   1.00    0.0
   76  29.178    -2.2   8.157   1.00    0.0
===========================================
           J0453-2807   X-band

 1222   0.000     0.0   0.261   1.00    0.0
  374   6.837    10.3   1.514   1.00    0.0
===========================================
           J0457-2324   S-band

 2691   0.000     0.0   1.618   0.28   28.5
   52   4.344  -138.3   3.936   1.00    0.0
===========================================
           J0457-2324   X-band

 2887   0.000     0.0   0.512   0.66   21.0
===========================================
           J0459+0229   S-band

 1098   0.000     0.0   1.095   0.00   45.4
  363   2.486     0.4   0.967   1.00    0.0
===========================================
           J0459+0229   X-band

  412   0.000     0.0   1.096   0.40   25.5
  252   2.028    16.4   0.937   1.00    0.0
===========================================
           J0501-0159   S-band

  312   0.000     0.0   0.873   0.48   36.1
  463   2.694   -54.3   6.890   0.22  -53.9
   88  15.690   -60.8   9.477   0.93   82.6
===========================================
           J0501-0159   X-band

  894   0.000     0.0   0.341   0.24   15.1
  131   1.737   -44.5   4.033   0.39  -48.4
   60   5.434   -50.6   2.559   0.51   -2.2
===========================================
           J0501+1356   S-band

  167   0.000     0.0   0.777   1.00    0.0
   51   1.726    38.3   1.267   1.00    0.0
   47   7.567  -134.6   3.371   1.00    0.0
   38  11.741    53.0   8.316   1.00    0.0
   15  26.071  -119.4  16.555   1.00    0.0
===========================================
           J0501+1356   X-band

  215   0.000     0.0   0.749   0.00   24.3
   59   1.031    41.7   0.410   1.00    0.0
    4   2.874    59.3   0.696   1.00    0.0
===========================================
           J0502+0609   S-band

 1105   0.000     0.0   1.316   0.85   -9.4
  171   1.740    90.9   5.048   0.64   70.1
===========================================
           J0502+0609   X-band

  859   0.000     0.0   1.106   0.21   51.5
===========================================
           J0503+0203   S-band

 1793   0.000     0.0   3.880   0.31  -38.7
   63   3.114   -82.1   0.088   1.00    0.0
   15   7.219   -80.6   0.409   1.00    0.0
  412   9.748   174.9   2.490   1.00    0.0
===========================================
           J0503+0203   X-band

  585   0.000     0.0   1.400   0.30  -16.5
  166   1.875  -170.5   0.000   1.00    0.0
  389   2.233   -46.6   1.232   0.71  -11.5
   32   6.728  -162.4   0.000   1.00    0.0
  102   8.728   178.5   1.344   1.00    0.0
===========================================
           J0505+0459   S-band

  434   0.000     0.0   0.686   1.00    0.0
  228   2.173  -135.6   0.655   1.00    0.0
   24   4.481  -126.5   1.862   1.00    0.0
   29  11.129  -137.5   4.057   1.00    0.0
===========================================
           J0505+0459   X-band

  356   0.000     0.0   0.128   1.00    0.0
  102   0.590  -127.4   0.305   1.00    0.0
   62   1.320  -126.8   0.551   1.00    0.0
   69   2.890  -134.0   0.816   1.00    0.0
===========================================
           J0509+1011   S-band

  293   0.000     0.0   1.716   0.49  -38.1
===========================================
           J0509+1011   X-band

  212   0.000     0.0   0.300   0.28  -80.2
   21   0.928   -31.5   0.689   0.58   -0.3
   14   1.820   -52.9   2.331   0.13    6.1
===========================================
           J0510+1800   S-band

  121   0.000     0.0   0.433   1.00    0.0
  195   2.331   -98.0   0.000   1.00    0.0
   53   4.257   -98.6   1.045   1.00    0.0
   53  10.506  -102.0   3.889   1.00    0.0
===========================================
           J0510+1800   X-band

  470   0.000     0.0   0.253   1.00    0.0
   23   0.583   -97.3   0.281   1.00    0.0
   10   1.409   -98.4   0.107   1.00    0.0
   76   2.714   -99.6   0.580   1.00    0.0
   16   4.711  -100.1   0.900   1.00    0.0
===========================================
           J0522-3627   S-band

  914   0.000     0.0   1.560   1.00    0.0
  355  19.971   -43.3  12.193   1.00    0.0
  221  29.092   -47.1   2.524   1.00    0.0
===========================================
           J0522-3627   X-band

  973   0.000     0.0   0.236   1.00    0.0
  459   0.693   -50.4   0.541   1.00    0.0
===========================================
           J0530+1331   S-band

 1503   0.000     0.0   2.469   0.45   25.7
  238   3.730    25.4   2.692   0.38  -19.8
   35   8.964    27.3   3.052   1.00    0.0
===========================================
           J0530+1331   X-band

 1830   0.000     0.0   0.143   1.00    0.0
  471   0.353    50.1   0.136   1.00    0.0
  232   1.547    39.6   0.810   1.00    0.0
   82   3.992    24.7   1.502   1.00    0.0
===========================================
           J0538-4405   S-band

 3671   0.000     0.0   2.129   0.72   19.5
===========================================
           J0538-4405   X-band

 4058   0.000     0.0   0.413   1.00    0.0
  181   2.902    29.4   0.006   1.00    0.0
===========================================
           J0539-2839   S-band

  969   0.000     0.0   0.895   1.00    0.0
   75   5.183   135.3   2.285   1.00    0.0
===========================================
           J0539-2839   X-band

  912   0.000     0.0   0.313   1.00    0.0
===========================================
           J0541-0541   S-band

  696   0.000     0.0   2.785   1.00    0.0
  319   3.812   161.6   2.843   1.00    0.0
===========================================
           J0541-0541   X-band

  602   0.000     0.0   0.500   0.46  -42.3
   59   1.006   129.6   0.392   1.00    0.0
  175   2.199   156.9   1.095   1.00    0.0
===========================================
           J0555+3948   S-band

 2923   0.000     0.0   1.069   0.81  -67.0
  453   0.500   -88.6   1.683   1.00    0.0
===========================================
           J0555+3948   X-band

 3532   0.000     0.0   0.407   0.89   46.1
 1266   0.643   -73.1   0.714   1.00    0.0
===========================================
           J0559+2353   S-band

  420   0.000     0.0   0.583   1.00    0.0
   52   2.770   -24.9   3.592   1.00    0.0
===========================================
           J0559+2353   X-band

  591   0.000     0.0   0.204   1.00    0.0
===========================================
           J0603+1742   S-band

  345   0.000     0.0   1.581   0.41  -21.4
   63   3.400   159.5   0.853   1.00    0.0
   33  10.103   120.6   5.586   1.00    0.0
===========================================
           J0603+1742   X-band

  240   0.000     0.0   0.079   1.00    0.0
   40   0.586   -19.2   0.230   1.00    0.0
   76   0.913   161.7   0.565   1.00    0.0
   24   3.366   159.0   1.304   1.00    0.0
===========================================
           J0605+4030   S-band

  430   0.000     0.0   0.582   1.00    0.0
   79   2.078    12.1   1.314   1.00    0.0
  114   6.085     2.1   2.683   1.00    0.0
===========================================
           J0605+4030   X-band

  505   0.000     0.0   0.374   0.39   52.9
   44   0.816    36.6   0.169   1.00    0.0
   15   1.618    10.4   0.000   1.00    0.0
   39   7.323     4.2   3.260   1.00    0.0
===========================================
           J0607-0834   S-band

  649   0.000     0.0   1.135   1.00    0.0
   95   1.630   138.5   0.071   1.00    0.0
  433   3.353   112.3   2.409   1.00    0.0
  162   7.875   105.0   5.280   1.00    0.0
  148  19.627   106.4   7.657   1.00    0.0
===========================================
           J0607-0834   X-band

  741   0.000     0.0   0.276   1.00    0.0
  289   0.820   120.4   0.390   1.00    0.0
   93   2.334   122.5   0.889   1.00    0.0
  185   4.273   112.3   1.873   1.00    0.0
===========================================
           J0607+6720   S-band

  841   0.000     0.0   0.583   1.00    0.0
   54   3.029   179.4   6.056   1.00    0.0
===========================================
           J0607+6720   X-band

  781   0.000     0.0   0.428   0.68  -31.8
   42   0.482    -8.7   0.000   1.00    0.0
===========================================
           J0609-1542   S-band

 1585   0.000     0.0   1.083   1.00    0.0
  531   2.484    80.3   2.360   1.00    0.0
   79  11.064    64.5   5.285   1.00    0.0
  320  18.569    50.8   3.252   1.00    0.0
===========================================
           J0609-1542   X-band

 3194   0.000     0.0   0.223   1.00    0.0
  572   0.237    78.1   0.910   1.00    0.0
   82   2.624    83.1   1.165   1.00    0.0
   40   5.795    68.6   1.905   1.00    0.0
   67  18.718    52.4   2.154   1.00    0.0
===========================================
           J0613+1306   S-band

  229   0.000     0.0   1.337   1.00    0.0
   30   4.599    -5.5   0.009   1.00    0.0
   74  14.710    -1.4   4.807   1.00    0.0
   48  29.026    -6.5   2.073   1.00    0.0
===========================================
           J0613+1306   X-band

  214   0.000     0.0   0.082   1.00    0.0
   52   1.167    -3.4   0.475   1.00    0.0
   10  13.335     4.0   0.395   1.00    0.0
===========================================
           J0613+2604   S-band

  160   0.000     0.0   1.641   0.05  -81.3
  113   4.071    97.1   1.293   1.00    0.0
   44   6.599    92.8   1.847   1.00    0.0
===========================================
           J0613+2604   X-band

  139   0.000     0.0   0.111   1.00    0.0
   26   0.935    97.4   0.307   1.00    0.0
   26   1.558    95.6   0.441   1.00    0.0
   59   5.433    95.3   0.985   1.00    0.0
    7   7.969    91.8   0.000   1.00    0.0
===========================================
           J0614+6046   S-band

  559   0.000     0.0   1.500   0.41  -19.5
   24   2.300   152.1   0.065   1.00    0.0
  323   3.854   138.1   2.844   1.00    0.0
===========================================
           J0614+6046   X-band

  155   0.000     0.0   0.085   1.00    0.0
   86   0.442   158.3   0.005   1.00    0.0
   90   0.949   153.4   0.526   1.00    0.0
   63   1.947   159.5   0.983   1.00    0.0
   70   4.891   142.4   2.456   1.00    0.0
===========================================
           J0626+8202   S-band

  524   0.000     0.0   0.619   0.79   37.2
  189   0.674  -147.3   1.643   1.00    0.0
   14  15.214  -176.8   5.054   1.00    0.0
===========================================
           J0626+8202   X-band

  345   0.000     0.0   0.483   1.00    0.0
   83   0.728  -168.8   0.003   1.00    0.0
   76   1.089  -130.7   0.777   1.00    0.0
===========================================
           J0642+6758   S-band

  366   0.000     0.0   0.880   1.00    0.0
===========================================
           J0642+6758   X-band

  366   0.000     0.0   0.880   1.00    0.0
===========================================
           J0646+4451   S-band

  837   0.000     0.0   0.642   0.61  -78.8
   65   3.486    91.2   2.080   1.00    0.0
===========================================
           J0646+4451   X-band

 3186   0.000     0.0   0.430   0.51   89.2
===========================================
           J0650-1637   S-band

 1187   0.000     0.0   1.466   0.71   88.4
  136   8.471  -122.5   7.298   1.00    0.0
  100  19.878  -120.6   8.638   1.00    0.0
   60  48.302  -112.3  16.663   1.00    0.0
===========================================
           J0650-1637   X-band

 1721   0.000     0.0   0.004   1.00    0.0
  382   0.449  -102.9   0.002   1.00    0.0
   70   1.515   -70.3   0.778   1.00    0.0
===========================================
           J0700+1709   S-band

  614   0.000     0.0   0.836   1.00    0.0
   55   1.921  -120.4   1.178   1.00    0.0
   57   6.023  -151.1   1.739   1.00    0.0
   49  11.165  -159.2   2.189   1.00    0.0
===========================================
           J0700+1709   X-band

  186   0.000     0.0   0.534   0.00  -17.9
  290   0.289   -73.7   0.381   1.00    0.0
   49   0.913  -108.5   1.010   1.00    0.0
===========================================
           J0721+7120   S-band

  411   0.000     0.0   0.324   1.00    0.0
   37   1.602    17.2   0.126   1.00    0.0
   10   4.099     9.9   0.017   1.00    0.0
   14  11.186    19.6   5.787   1.00    0.0
===========================================
           J0721+7120   X-band

  851   0.000     0.0   0.092   1.00    0.0
   43   0.289    19.5   0.019   1.00    0.0
   27   0.801    22.9   0.495   1.00    0.0
   19   1.958    22.6   2.732   1.00    0.0
    4   5.185     7.2   0.357   1.00    0.0
===========================================
           J0725-0054   S-band

  308   0.000     0.0   0.682   1.00    0.0
   91   3.711   -29.4   0.353   1.00    0.0
   55   8.709   -24.3   1.340   1.00    0.0
  129  24.776    -8.6   8.156   1.00    0.0
===========================================
           J0725-0054   X-band

  559   0.000     0.0   0.283   1.00    0.0
  178   0.408   -29.0   0.526   1.00    0.0
   39   3.365   -34.7   0.843   1.00    0.0
   24   6.051   -28.3   0.901   1.00    0.0
===========================================
           J0725+1425   S-band

  539   0.000     0.0   1.088   1.00    0.0
  251   3.888   -71.4   4.883   1.00    0.0
   44  13.362  -115.6   2.623   1.00    0.0
   30  21.610  -119.3   0.003   1.00    0.0
   20  30.153  -117.1   0.595   1.00    0.0
===========================================
           J0725+1425   X-band

  607   0.000     0.0   0.126   1.00    0.0
  345   0.343   -39.0   0.200   1.00    0.0
   23   2.275   -42.2   0.521   1.00    0.0
   67   5.012   -69.9   2.185   1.00    0.0
   13  11.788  -102.9   2.783   1.00    0.0
===========================================
           J0730-1141   S-band

 2501   0.000     0.0   0.811   0.74   51.0
  295   1.973   -57.7   2.491   1.00    0.0
  209   3.957    -5.2   4.200   1.00    0.0
   92  11.232   -41.1   7.433   1.00    0.0
===========================================
           J0730-1141   X-band

 3401   0.000     0.0   0.262   1.00    0.0
  626   0.298  -102.6   0.371   1.00    0.0
  205   1.902   -39.1   3.356   1.00    0.0
===========================================
           J0735-1735   S-band

  881   0.000     0.0   3.571   1.00    0.0
  309  13.351  -135.4   3.328   1.00    0.0
===========================================
           J0735-1735   X-band

  324   0.000     0.0   0.569   1.00    0.0
  108   4.135    33.2   0.286   1.00    0.0
===========================================
           J0738+1742   S-band

  961   0.000     0.0   1.355   0.26   56.4
  138   1.337    57.2   1.582   1.00    0.0
   36   3.513    68.1   1.389   1.00    0.0
  106  12.019    74.0   8.096   1.00    0.0
  137  26.038    84.5  20.104   1.00    0.0
===========================================
           J0738+1742   X-band

  690   0.000     0.0   0.225   1.00    0.0
  255   0.549    56.9   0.281   1.00    0.0
  256   1.059    68.1   0.739   1.00    0.0
   48   2.500    61.3   1.933   1.00    0.0
    9  10.928    76.6   0.512   1.00    0.0
===========================================
           J0739+0137   S-band

  584   0.000     0.0   2.009   1.00    0.0
  167   4.606   -70.0   3.910   1.00    0.0
  485   9.979   -87.9   3.766   1.00    0.0
===========================================
           J0739+0137   X-band

  350   0.000     0.0   0.271   1.00    0.0
  152   1.642   -70.6   0.893   1.00    0.0
   52   4.673   -69.0   3.334   1.00    0.0
  150  11.097   -86.6   3.994   1.00    0.0
===========================================
           J0741+3112   S-band

  494   0.000     0.0   1.147   1.00    0.0
 2342   2.768   177.4   1.297   1.00    0.0
  195   4.116   148.3   1.081   1.00    0.0
  107   7.339   145.6   4.050   1.00    0.0
===========================================
           J0741+3112   X-band

  735   0.000     0.0   0.820   0.23    4.2
 1763   2.792   177.8   0.570   0.60  -19.3
  221   3.074   165.3   0.891   1.00    0.0
===========================================
           J0745-0044   S-band

  495   0.000     0.0   0.001   1.00    0.0
  550   1.128    47.3   0.281   1.00    0.0
   35   3.832    50.3   0.440   1.00    0.0
   34  10.176    44.3   5.344   1.00    0.0
===========================================
           J0745-0044   X-band

  314   0.000     0.0   0.403   1.00    0.0
 1013   0.657    50.0   0.105   1.00    0.0
  457   1.281    47.2   0.325   1.00    0.0
   37   2.168    44.4   0.044   1.00    0.0
===========================================
           J0745+1011   S-band

 1318   0.000     0.0   1.008   1.00    0.0
 1458   1.340     2.7   1.144   1.00    0.0
  676   2.182    14.6   2.808   1.00    0.0
  344   4.809    94.9   6.794   1.00    0.0
   33  12.138   123.3   1.207   1.00    0.0
===========================================
           J0745+1011   X-band

 1036   0.000     0.0   0.511   1.00    0.0
  488   0.858   152.0   0.367   1.00    0.0
  722   1.590     5.9   1.411   1.00    0.0
===========================================
           J0746+2549   S-band

  314   0.000     0.0   0.454   1.00    0.0
   40   2.021    13.2   2.916   1.00    0.0
===========================================
           J0746+2549   X-band

  378   0.000     0.0   0.074   1.00    0.0
   51   0.788    -2.4   0.607   1.00    0.0
===========================================
           J0748+2400   S-band

  306   0.000     0.0   0.634   1.00    0.0
  101   3.130   -58.8   1.336   1.00    0.0
   28   5.248   -56.4   0.682   1.00    0.0
   33   9.865   -45.2   2.941   1.00    0.0
===========================================
           J0748+2400   X-band

  349   0.000     0.0   0.202   1.00    0.0
   99   0.692   -64.5   0.341   1.00    0.0
   50   3.687   -60.3   0.862   1.00    0.0
   12   5.556   -60.0   0.720   1.00    0.0
===========================================
           J0750+1231   S-band

  580   0.000     0.0   1.651   0.56  -42.3
  287   2.435   117.8   1.278   1.00    0.0
  164   4.221   117.7   2.338   1.00    0.0
   95  22.881   105.5  19.626   1.00    0.0
   88  69.924   105.9  12.673   1.00    0.0
===========================================
           J0750+1231   X-band

 1552   0.000     0.0   0.153   1.00    0.0
  145   0.541    73.7   0.385   1.00    0.0
  120   2.261   112.3   1.273   1.00    0.0
   72   4.014   115.8   1.793   1.00    0.0
===========================================
           J0753+5352   S-band

  628   0.000     0.0   1.232   0.57   45.5
  185   1.240    37.4   1.374   1.00    0.0
===========================================
           J0753+5352   X-band

  551   0.000     0.0   0.202   1.00    0.0
   19   0.534    15.4   0.094   1.00    0.0
  192   1.158    35.5   0.365   1.00    0.0
===========================================
           J0758+3747   S-band

  108   0.000     0.0   4.378   1.00    0.0
===========================================
           J0758+3747   X-band

   42   0.000     0.0   1.293   1.00    0.0
===========================================
           J0808+4950   S-band

  414   0.000     0.0   0.711   1.00    0.0
  232   1.356   144.7   1.572   1.00    0.0
   19   5.005   164.1   1.949   1.00    0.0
===========================================
           J0808+4950   X-band

  482   0.000     0.0   0.192   1.00    0.0
  101   1.160   124.4   1.632   1.00    0.0
===========================================
           J0811+0146   S-band

  464   0.000     0.0   0.545   1.00    0.0
   41   2.618  -159.2   2.546   1.00    0.0
===========================================
           J0811+0146   X-band

  456   0.000     0.0   0.150   1.00    0.0
   57   1.143   158.2   1.552   1.00    0.0
===========================================
           J0815+3635   S-band

  489   0.000     0.0   1.296   0.42  -11.5
   79   2.856    -8.4   1.265   1.00    0.0
   41   7.428    -5.8   3.271   1.00    0.0
   85  12.726   -17.4   3.588   1.00    0.0
===========================================
           J0815+3635   X-band

  483   0.000     0.0   0.310   1.00    0.0
  157   0.694   -13.3   0.188   1.00    0.0
   65   2.824    -9.2   1.750   1.00    0.0
   46  10.958   -14.0   6.156   1.00    0.0
===========================================
           J0818+4222   S-band

  784   0.000     0.0   1.333   0.40   88.9
   97   1.893   150.7   1.846   1.00    0.0
   85   4.554   107.9   5.952   1.00    0.0
===========================================
           J0818+4222   X-band

  659   0.000     0.0   0.102   1.00    0.0
   55   0.497    99.3   0.001   1.00    0.0
  180   1.174    86.6   0.524   1.00    0.0
   47   2.116   133.2   1.818   1.00    0.0
===========================================
           J0820-1258   S-band

  274   0.000     0.0   1.217   1.00    0.0
   60   7.256    66.2   4.062   1.00    0.0
===========================================
           J0820-1258   X-band

  167   0.000     0.0   0.338   1.00    0.0
  125   0.543    75.2   1.070   1.00    0.0
   35   7.759    75.6   0.918   1.00    0.0
===========================================
           J0824+5552   S-band

  654   0.000     0.0   1.103   1.00    0.0
  264   2.114    92.0   1.845   1.00    0.0
  190  15.429    71.5   9.011   1.00    0.0
   47  24.650    84.6   1.893   1.00    0.0
===========================================
           J0824+5552   X-band

  374   0.000     0.0   0.169   1.00    0.0
  165   0.443   106.1   0.167   1.00    0.0
  102   0.918    97.8   0.471   1.00    0.0
   57   2.591    96.4   0.814   1.00    0.0
   10   4.670    79.3   0.036   1.00    0.0
   26  21.316    72.6   3.003   1.00    0.0
===========================================
           J0825+0309   S-band

  472   0.000     0.0   1.018   0.00   41.6
  272   2.615    16.9   1.528   0.83  -20.4
   46   8.861    26.1   3.690   1.00    0.0
===========================================
           J0825+0309   X-band

  613   0.000     0.0   0.102   1.00    0.0
   93   0.763    33.9   0.337   1.00    0.0
   62   2.351    27.9   0.996   1.00    0.0
   32   3.860    13.4   1.205   1.00    0.0
   19   9.431    29.2   3.731   1.00    0.0
===========================================
           J0825+1332   S-band

  206   0.000     0.0   0.487   1.00    0.0
   24   6.951     9.0   5.316   1.00    0.0
===========================================
           J0825+1332   X-band

  208   0.000     0.0   0.190   1.00    0.0
   44   1.056     1.4   0.299   1.00    0.0
===========================================
           J0825+6157   S-band

  282   0.000     0.0   1.713   0.28   68.1
   38   3.796   -35.0   4.453   1.00    0.0
   40  32.326  -114.4   3.562   1.00    0.0
===========================================
           J0825+6157   X-band

  150   0.000     0.0   0.333   0.13   81.6
  101   0.770  -109.4   0.268   1.00    0.0
   46   1.852  -106.4   0.347   1.00    0.0
===========================================
           J0830+2410   S-band

  511   0.000     0.0   1.162   1.00    0.0
   13   2.215   140.4   0.022   1.00    0.0
  147   4.540   138.7   2.526   1.00    0.0
===========================================
           J0830+2410   X-band

  790   0.000     0.0   0.223   0.59  -37.9
  156   1.070   114.4   0.478   1.00    0.0
   45   5.058   137.2   2.208   1.00    0.0
===========================================
           J0831+0429   S-band

  577   0.000     0.0   1.717   1.00    0.0
   94   6.785    68.5   0.637   1.00    0.0
===========================================
           J0831+0429   X-band

  493   0.000     0.0   0.592   1.00    0.0
  155   2.399    66.9   1.689   1.00    0.0
===========================================
           J0832+4913   S-band

  402   0.000     0.0   0.881   0.86   50.0
   31  14.925    58.0   6.337   1.00    0.0
   30 939.881    69.7 101.522   1.00    0.0
===========================================
           J0832+4913   X-band

  191   0.000     0.0   0.251   1.00    0.0
  204   0.668    55.5   0.505   1.00    0.0
===========================================
           J0837+2454   S-band

  222   0.000     0.0   0.671   1.00    0.0
   60   1.833   154.4   0.762   1.00    0.0
  104   3.860   141.9   1.071   1.00    0.0
    7   9.654   153.3   1.275   1.00    0.0
===========================================
           J0837+2454   X-band

  343   0.000     0.0   0.560   0.24  -48.4
   28   2.334   148.3   1.323   1.00    0.0
   40   4.236   138.3   0.348   1.00    0.0
===========================================
           J0837+5825   S-band

  352   0.000     0.0   0.871   1.00    0.0
  108   1.394    85.2   0.001   1.00    0.0
  187   2.517    82.5   1.228   1.00    0.0
   26  10.609    79.2   5.744   1.00    0.0
===========================================
           J0837+5825   X-band

  675   0.000     0.0   0.203   1.00    0.0
  116   0.656    83.7   0.380   1.00    0.0
  125   2.584    83.7   1.329   1.00    0.0
===========================================
           J0839+1802   S-band

  170   0.000     0.0   1.076   1.00    0.0
   77   3.663   -44.6   2.880   1.00    0.0
   48   9.916   -32.5   7.040   1.00    0.0
===========================================
           J0839+1802   X-band

   99   0.000     0.0   0.301   1.00    0.0
   51   1.151   -29.0   0.496   1.00    0.0
   46   4.252   -44.9   1.802   1.00    0.0
===========================================
           J0842+1835   S-band

  686   0.000     0.0   2.823   0.23   10.5
  100   5.763    15.5   1.192   1.00    0.0
  369  10.851    15.5   1.602   1.00    0.0
===========================================
           J0842+1835   X-band

  378   0.000     0.0   0.898   0.16   19.1
  137   2.320     8.9   1.090   1.00    0.0
   16   6.256    14.9   1.407   1.00    0.0
  149  11.762    15.2   1.363   1.00    0.0
===========================================
           J0854+2006   S-band

 1605   0.000     0.0   1.514   0.58   79.9
   13   2.415  -110.2   0.000   1.00    0.0
   79   4.333  -105.8   3.615   1.00    0.0
===========================================
           J0854+2006   X-band

 1953   0.000     0.0   0.236   0.79   61.7
   22   0.631  -123.1   0.058   1.00    0.0
  637   1.213  -115.5   0.559   1.00    0.0
   27   3.741   -97.0   1.089   1.00    0.0
===========================================
           J0854+5757   S-band

  401   0.000     0.0   0.238   1.00    0.0
  191   1.975   154.7   1.075   1.00    0.0
  102   6.757   151.7   1.958   1.00    0.0
   22  15.644   148.9   4.353   1.00    0.0
===========================================
           J0854+5757   X-band

  313   0.000     0.0   0.218   1.00    0.0
  103   0.493   -25.3   0.337   1.00    0.0
   60   0.972   175.6   0.644   1.00    0.0
   41   2.589   151.2   0.551   1.00    0.0
   17   7.738   153.5   0.792   1.00    0.0
===========================================
           J0856+2111   S-band

  314   0.000     0.0   0.906   1.00    0.0
  100   4.184  -101.5   2.393   1.00    0.0
   19   9.623  -109.1   2.423   1.00    0.0
===========================================
           J0856+2111   X-band

  121   0.000     0.0   0.266   1.00    0.0
  193   0.748  -105.9   0.250   1.00    0.0
    5   2.419  -101.4   0.001   1.00    0.0
   31   5.003  -101.5   1.488   1.00    0.0
===========================================
           J0902-1415   S-band

 1240   0.000     0.0   2.205   0.00  -36.5
  317  15.416   175.6   4.195   1.00    0.0
  156  23.767   179.4   1.041   1.00    0.0
===========================================
           J0902-1415   X-band

  806   0.000     0.0   0.267   1.00    0.0
  205   2.671   154.7   0.559   1.00    0.0
===========================================
           J0903+4651   S-band

  352   0.000     0.0   2.665   1.00    0.0
  296   3.761   178.0   0.461   1.00    0.0
  175  49.946    -0.6  21.721   1.00    0.0
===========================================
           J0903+4651   X-band

  430   0.000     0.0   0.005   1.00    0.0
   79   0.579    -1.5   0.276   1.00    0.0
   74   1.898   -19.3   1.058   1.00    0.0
  125   4.705    -0.3   1.660   1.00    0.0
===========================================
           J0909+0121   S-band

 1061   0.000     0.0   0.678   1.00    0.0
   47   6.730    43.4   1.802   1.00    0.0
   34  13.992    49.2   3.913   1.00    0.0
   41  28.610    48.8   9.042   1.00    0.0
===========================================
           J0909+0121   X-band

 1749   0.000     0.0   0.729   0.29   43.5
   84   0.852    46.4   0.003   1.00    0.0
===========================================
           J0914+0245   S-band

  364   0.000     0.0   0.788   1.00    0.0
  100   4.183    10.9   2.269   1.00    0.0
===========================================
           J0914+0245   X-band

  553   0.000     0.0   0.314   1.00    0.0
   41   1.370    -0.7   0.000   1.00    0.0
   22   4.040     4.9   0.911   1.00    0.0
===========================================
           J0915+2933   S-band

  111   0.000     0.0   1.401   0.41   -0.2
   14   8.314   -96.2   4.620   1.00    0.0
===========================================
           J0915+2933   X-band

   87   0.000     0.0   0.000   1.00    0.0
===========================================
           J0920+4441   S-band

  250   0.000     0.0   0.290   1.00    0.0
  583   1.351  -179.3   0.630   1.00    0.0
   66   6.418  -165.4   3.534   1.00    0.0
   67  19.755  -160.0   6.452   1.00    0.0
===========================================
           J0920+4441   X-band

  520   0.000     0.0   0.167   1.00    0.0
   71   0.497   165.3   0.497   1.00    0.0
  333   1.641   177.1   0.601   1.00    0.0
===========================================
           J0921-2618   S-band

 1255   0.000     0.0   3.604   1.00    0.0
   84   9.899   -32.1   2.353   1.00    0.0
===========================================
           J0921-2618   X-band

 1511   0.000     0.0   0.621   0.42   80.5
  134   0.900   -75.0   3.196   1.00    0.0
   14  19.563   -69.6   0.763   1.00    0.0
===========================================
           J0922-3959   S-band

  880   0.000     0.0   2.034   0.87  -26.7
  163   5.577  -177.9   1.571   1.00    0.0
===========================================
           J0922-3959   X-band

  894   0.000     0.0   0.550   0.48    0.5
  189   0.684   170.4   0.794   1.00    0.0
   34   4.230   172.3   0.813   1.00    0.0
===========================================
           J0927-2034   S-band

  181   0.000     0.0   0.001   1.00    0.0
   56   5.485    -4.1   3.068   1.00    0.0
    6  20.817     7.8   3.898   1.00    0.0
===========================================
           J0927-2034   X-band

  232   0.000     0.0   0.172   1.00    0.0
   34   1.542   -12.1   0.260   1.00    0.0
   13   7.161   -11.2   1.704   1.00    0.0
===========================================
           J0927+3902   S-band

  490   0.000     0.0   1.036   1.00    0.0
 2624   1.406   101.8   0.729   1.00    0.0
 1020   1.987    90.5   0.856   1.00    0.0
   76   4.776    98.6   1.950   1.00    0.0
   14   8.611   100.6   1.406   1.00    0.0
===========================================
           J0927+3902   X-band

  331   0.000     0.0   0.704   1.00    0.0
 2502   1.747   106.3   0.734   1.00    0.0
 5458   2.155   102.4   0.556   0.87   80.8
===========================================
           J0948+4039   S-band

 1549   0.000     0.0   1.531   0.50  -40.0
  341   9.231   113.9   4.779   1.00    0.0
  102  21.223   113.4   7.743   1.00    0.0
===========================================
           J0948+4039   X-band

  760   0.000     0.0   0.291   1.00    0.0
  632   0.952   124.3   0.720   1.00    0.0
   76   9.814   117.0   3.596   1.00    0.0
   22  16.937    70.4   5.177   1.00    0.0
===========================================
           J0954+1743   S-band

  310   0.000     0.0   2.687   0.16   13.5
  140   5.309     2.5   0.994   1.00    0.0
   44   9.555    -1.1   1.413   1.00    0.0
  150  12.950    -3.3   2.085   1.00    0.0
  132  19.104   -20.6   3.458   1.00    0.0
===========================================
           J0954+1743   X-band

  373   0.000     0.0   0.155   1.00    0.0
  210   0.405    15.0   0.159   1.00    0.0
   41   2.138    15.0   0.800   1.00    0.0
   51   6.313     4.3   1.147   1.00    0.0
   56  13.675    -1.8   2.315   1.00    0.0
   30  19.476   -20.3   2.586   1.00    0.0
===========================================
           J0955+6903   S-band

   77   0.000     0.0   0.656   1.00    0.0
   34   1.499    59.6   1.297   1.00    0.0
===========================================
           J0955+6903   X-band

  117   0.000     0.0   0.408   0.44   67.0
    6   0.946    74.6   0.532   1.00    0.0
===========================================
           J0956+2515   S-band

  877   0.000     0.0   1.149   0.33   74.1
   32   2.330   -93.3   3.126   1.00    0.0
   19   9.638   -87.4   3.890   1.00    0.0
===========================================
           J0956+2515   X-band

  388   0.000     0.0   0.388   0.31   41.5
  269   0.692  -112.1   0.400   1.00    0.0
  113   1.232  -120.0   0.555   1.00    0.0
   35   2.003  -100.7   0.999   1.00    0.0
===========================================
           J0958+4725   S-band

 1088   0.000     0.0   0.502   1.00    0.0
   96   1.194   143.9   1.641   1.00    0.0
    9   8.340   131.7   0.022   1.00    0.0
===========================================
           J0958+4725   X-band

 1655   0.000     0.0   0.326   0.84  -66.8
===========================================
           J0958+6533   S-band

  226   0.000     0.0   1.087   1.00    0.0
   78   3.001   -72.6   2.803   1.00    0.0
===========================================
           J0958+6533   X-band

  169   0.000     0.0   0.208   1.00    0.0
   11   0.568   -29.5   0.004   1.00    0.0
   51   1.077   -37.9   0.985   1.00    0.0
   16   3.191   -67.1   1.631   1.00    0.0
===========================================
           J1007+1356   S-band

  401   0.000     0.0   0.900   1.00    0.0
   74   1.855   135.3   0.021   1.00    0.0
   15   5.115   124.2   0.196   1.00    0.0
  219  10.736   133.3   3.031   1.00    0.0
===========================================
           J1007+1356   X-band

  301   0.000     0.0   0.539   0.00  -68.6
  228   1.029   110.3   0.498   1.00    0.0
   30   2.904   115.4   2.088   1.00    0.0
   52  11.135   131.4   1.247   1.00    0.0
===========================================
           J1013+2449   S-band

  406   0.000     0.0   1.010   1.00    0.0
  154   5.337  -107.2   2.663   1.00    0.0
===========================================
           J1013+2449   X-band

  665   0.000     0.0   0.623   0.00   58.4
  153   0.898  -115.7   0.222   1.00    0.0
   58   6.484  -108.9   3.267   1.00    0.0
===========================================
           J1017+6116   S-band

  108   0.000     0.0   0.868   1.00    0.0
  389   0.939    80.7   0.475   1.00    0.0
   27   3.986   126.8   1.786   1.00    0.0
   35   9.950   144.6   4.636   1.00    0.0
===========================================
           J1017+6116   X-band

  128   0.000     0.0   0.351   1.00    0.0
  130   0.857    71.6   0.376   1.00    0.0
  287   1.482    72.6   0.285   1.00    0.0
===========================================
           J1023+3948   S-band

  514   0.000     0.0   1.538   0.47  -40.4
   52   5.206   -37.4   1.810   1.00    0.0
   75  13.917   -32.7   5.344   1.00    0.0
===========================================
           J1023+3948   X-band

  203   0.000     0.0   0.169   1.00    0.0
  117   0.876   -65.5   0.358   1.00    0.0
  136   1.553   -52.0   0.407   1.00    0.0
   17   6.281   -39.6   1.742   1.00    0.0
===========================================
           J1024-0052   S-band

  252   0.000     0.0   1.313   1.00    0.0
  418   3.011  -134.1   0.001   1.00    0.0
  110   5.332  -139.7   0.856   1.00    0.0
===========================================
           J1024-0052   X-band

  148   0.000     0.0   0.372   1.00    0.0
   59   1.792  -144.3   0.682   1.00    0.0
   59   2.787  -136.6   0.880   1.00    0.0
  133   5.345  -134.5   0.873   1.00    0.0
===========================================
           J1024+1912   S-band

  203   0.000     0.0   0.354   1.00    0.0
   85   2.565    40.8   0.908   1.00    0.0
   54   5.259    48.3   2.500   1.00    0.0
   51   9.292    44.7   2.149   1.00    0.0
===========================================
           J1024+1912   X-band

  434   0.000     0.0   0.149   1.00    0.0
   80   0.626    39.8   0.412   1.00    0.0
   33   3.307    38.2   0.600   1.00    0.0
   27   7.660    43.0   1.510   1.00    0.0
===========================================
           J1033+4116   S-band

  310   0.000     0.0   0.821   0.47   -1.1
   27   4.660   -10.6   0.038   1.00    0.0
   69  10.271   -12.0   7.238   1.00    0.0
===========================================
           J1033+4116   X-band

 1031   0.000     0.0   0.524   0.41  -31.7
   44   0.675    28.4   0.627   1.00    0.0
===========================================
           J1037-2934   S-band

  681   0.000     0.0   1.834   0.00  -63.9
  129   2.830   140.4   1.695   1.00    0.0
   14  10.773   145.7   0.241   1.00    0.0
===========================================
           J1037-2934   X-band

  929   0.000     0.0   0.406   1.00    0.0
  110   0.674   140.4   0.003   1.00    0.0
   41   2.424   144.9   0.428   1.00    0.0
===========================================
           J1041+5233   S-band

  458   0.000     0.0   0.957   1.00    0.0
   24   4.309    25.7   3.021   1.00    0.0
===========================================
           J1041+5233   X-band

  303   0.000     0.0   0.270   1.00    0.0
   11   0.522     8.0   0.000   1.00    0.0
  169   1.115    21.6   0.508   1.00    0.0
===========================================
           J1042+1203   S-band

  394   0.000     0.0   1.475   1.00    0.0
   56  11.493   -59.0   2.925   1.00    0.0
  136  20.090   -62.1   2.557   1.00    0.0
  169  26.674   -60.1   2.676   1.00    0.0
===========================================
           J1042+1203   X-band

  252   0.000     0.0   0.596   1.00    0.0
===========================================
           J1044+0655   S-band

  187   0.000     0.0   0.306   1.00    0.0
   34   2.186   128.6   0.895   1.00    0.0
    6   4.136   113.5   0.362   1.00    0.0
   10  12.424   143.3   1.712   1.00    0.0
===========================================
           J1044+0655   X-band

  286   0.000     0.0   0.148   1.00    0.0
   25   0.783   147.6   0.426   1.00    0.0
   15   3.301   131.9   1.762   1.00    0.0
===========================================
           J1044+8054   S-band

  387   0.000     0.0   0.342   1.00    0.0
  169   1.665   -66.4   0.403   1.00    0.0
   67   3.237   -74.4   1.461   1.00    0.0
   47   6.800   -80.2   1.970   1.00    0.0
   27  13.496   -86.8   7.883   1.00    0.0
===========================================
           J1044+8054   X-band

  549   0.000     0.0   0.114   1.00    0.0
  215   0.283   -62.4   0.182   1.00    0.0
   26   1.108   -61.3   0.581   1.00    0.0
   62   2.264   -65.9   1.076   1.00    0.0
===========================================
           J1048-1909   S-band

  653   0.000     0.0   0.690   1.00    0.0
   70   6.803   146.5   2.115   1.00    0.0
   17  23.138   136.7   5.515   1.00    0.0
===========================================
           J1048-1909   X-band

  881   0.000     0.0   0.310   1.00    0.0
   71   1.614   159.4   0.000   1.00    0.0
   27   6.397   146.2   1.434   1.00    0.0
===========================================
           J1048+7143   S-band

 1543   0.000     0.0   0.847   0.91  -57.8
===========================================
           J1048+7143   X-band

  388   0.000     0.0   0.244   1.00    0.0
  312   0.465   159.6   0.216   1.00    0.0
  416   0.687   145.3   0.548   1.00    0.0
===========================================
           J1051+2119   S-band

 1020   0.000     0.0   1.223   0.69  -63.5
   28   1.842    93.8   0.234   1.00    0.0
  120   6.671   110.7   2.946   1.00    0.0
   41  10.869    92.5   3.859   1.00    0.0
===========================================
           J1051+2119   X-band

  330   0.000     0.0   0.175   1.00    0.0
  349   0.899   119.6   0.792   1.00    0.0
  118   1.502   107.3   0.495   1.00    0.0
   38   7.668   106.9   2.414   1.00    0.0
===========================================
           J1056+7011   S-band

  307   0.000     0.0   0.504   1.00    0.0
   48   2.043  -147.4   1.685   1.00    0.0
    5   5.313  -149.1   1.547   1.00    0.0
===========================================
           J1056+7011   X-band

  380   0.000     0.0   0.153   1.00    0.0
   22   1.007  -155.3   1.662   1.00    0.0
===========================================
           J1058+0133   S-band

 1236   0.000     0.0   1.222   1.00    0.0
  619   3.905   -48.1   2.523   1.00    0.0
  524   7.346   -61.7   3.859   1.00    0.0
  179  17.191   -71.0  13.866   1.00    0.0
===========================================
           J1058+0133   X-band

 1080   0.000     0.0   0.257   1.00    0.0
  345   1.715   -49.7   0.555   1.00    0.0
  279   5.696   -49.5   2.678   1.00    0.0
  135   8.987   -64.1   2.425   1.00    0.0
===========================================
           J1104+3812   S-band

  290   0.000     0.0   0.001   1.00    0.0
   61   2.100   -38.2   0.019   1.00    0.0
   41   5.401   -44.1   1.990   1.00    0.0
   35  36.949   -58.9  15.891   1.00    0.0
===========================================
           J1104+3812   X-band

  294   0.000     0.0   0.127   1.00    0.0
   61   0.819   -12.3   0.364   1.00    0.0
   32   1.762   -35.9   0.700   1.00    0.0
   29   4.839   -41.7   2.385   1.00    0.0
===========================================
           J1118+1234   S-band

  719   0.000     0.0   1.366   1.00    0.0
  281   4.853    16.4   3.184   1.00    0.0
  367  10.473    19.1   4.915   1.00    0.0
   53  23.946    17.6   4.429   1.00    0.0
===========================================
           J1118+1234   X-band

  708   0.000     0.0   0.305   1.00    0.0
  184   2.132     7.0   2.250   1.00    0.0
  204   9.627    16.8   4.831   1.00    0.0
===========================================
           J1125+2610   S-band

  632   0.000     0.0   1.062   0.63  -32.1
  151   1.684   -58.7   2.350   1.00    0.0
   62   5.539   -67.6   6.181   1.00    0.0
===========================================
           J1125+2610   X-band

  427   0.000     0.0   0.282   1.00    0.0
  216   0.672   -48.2   0.596   1.00    0.0
   16   2.242   -73.9   0.219   1.00    0.0
===========================================
           J1127-1857   S-band

  915   0.000     0.0   1.440   0.50   -6.0
===========================================
           J1127-1857   X-band

  817   0.000     0.0   0.229   1.00    0.0
  159   0.771   168.2   0.742   1.00    0.0
===========================================
           J1130-1449   S-band

 1403   0.000     0.0   0.000   1.00    0.0
  992   1.583    71.5   1.323   1.00    0.0
  215   5.794   -85.0   3.525   1.00    0.0
===========================================
           J1130-1449   X-band

 1120   0.000     0.0   0.510   0.26   85.3
  371   0.582    99.3   0.000   1.00    0.0
  499   4.424    79.1   0.835   1.00    0.0
===========================================
           J1130+3815   S-band

  725   0.000     0.0   1.051   0.28   28.5
   63   4.248   -67.9   6.627   1.00    0.0
===========================================
           J1130+3815   X-band

  765   0.000     0.0   0.118   1.00    0.0
  167   0.336  -162.9   0.238   1.00    0.0
  115   0.667  -154.5   0.969   1.00    0.0
===========================================
           J1133+0040   S-band

  232   0.000     0.0   2.708   0.00  -60.7
   33   6.280   138.6   0.000   1.00    0.0
===========================================
           J1133+0040   X-band

  262   0.000     0.0   0.468   1.00    0.0
   10   1.434   127.6   0.005   1.00    0.0
===========================================
           J1145+1936   S-band

  124   0.000     0.0   0.701   1.00    0.0
   38   4.053    25.7   2.611   1.00    0.0
   13  10.187    26.7   3.901   1.00    0.0
===========================================
           J1145+1936   X-band

  104   0.000     0.0   0.322   1.00    0.0
   21   1.480    30.1   0.754   1.00    0.0
    9   8.007    30.4   1.480   1.00    0.0
===========================================
           J1147-0724   S-band

  432   0.000     0.0   0.791   1.00    0.0
  275   2.241   -58.5   2.026   1.00    0.0
   27  13.328   -61.9   3.222   1.00    0.0
===========================================
           J1147-0724   X-band

  681   0.000     0.0   0.310   1.00    0.0
   96   2.231   -63.0   1.217   1.00    0.0
===========================================
           J1147-3812   S-band

 1956   0.000     0.0   1.085   0.67   -6.9
   32   6.557   144.7   0.019   1.00    0.0
===========================================
           J1147-3812   X-band

 2337   0.000     0.0   0.293   0.64  -11.0
   46   3.446   148.8   0.012   1.00    0.0
===========================================
           J1150-0023   S-band

 1163   0.000     0.0   2.478   1.00    0.0
  349   3.693  -124.4   0.000   1.00    0.0
  723   9.885  -122.8   3.615   1.00    0.0
  150  17.776  -123.8   3.811   1.00    0.0
   95  28.730  -134.6   4.314   1.00    0.0
===========================================
           J1150-0023   X-band

  261   0.000     0.0   0.733   1.00    0.0
  386   1.918  -123.1   0.569   1.00    0.0
  170   4.800  -116.5   1.158   1.00    0.0
  162  11.668  -122.7   3.272   1.00    0.0
===========================================
           J1150+2417   S-band

  412   0.000     0.0   1.006   1.00    0.0
   84   2.474   -98.1   1.563   1.00    0.0
   31   8.749   -86.6   3.758   1.00    0.0
   42  13.784  -104.0   3.752   1.00    0.0
   70  29.619  -107.3  16.535   1.00    0.0
===========================================
           J1150+2417   X-band

  455   0.000     0.0   0.373   1.00    0.0
   43   0.525   -99.6   0.357   1.00    0.0
   83   2.589   -99.0   1.312   1.00    0.0
   24  12.270   -97.3   3.254   1.00    0.0
   17  18.967  -105.9   3.996   1.00    0.0
===========================================
           J1153+8058   S-band

  410   0.000     0.0   0.938   0.48   16.0
  961   2.044   167.8   1.277   0.69  -36.8
   92   4.701   155.3   1.577   1.00    0.0
   29   9.145   137.2   3.996   1.00    0.0
===========================================
           J1153+8058   X-band

  685   0.000     0.0   0.197   0.54   42.2
  168   0.737  -147.1   0.873   0.40   -0.5
  293   2.274   179.4   0.714   1.00    0.0
  171   2.774   170.0   0.760   1.00    0.0
   36   4.773   159.8   1.498   1.00    0.0
===========================================
           J1159-0940   S-band

   95   0.000     0.0   0.672   1.00    0.0
   44  15.853  -103.1   0.663   1.00    0.0
   43  26.886  -101.6   0.000   1.00    0.0
  227  38.942  -110.3   3.912   1.00    0.0
===========================================
           J1159-0940   X-band

  161   0.000     0.0   0.440   1.00    0.0
   93  39.765  -111.5   5.508   1.00    0.0
===========================================
           J1159+2914   S-band

 1218   0.000     0.0   1.596   0.55   21.8
   75   4.268    -0.7   2.083   1.00    0.0
  228   7.286    23.7   4.661   1.00    0.0
  146  19.332    14.9  24.712   1.00    0.0
===========================================
           J1159+2914   X-band

 2425   0.000     0.0   0.117   1.00    0.0
  242   0.396    20.0   0.264   1.00    0.0
  129   4.588    10.1   5.957   1.00    0.0
===========================================
           J1215+3448   S-band

  626   0.000     0.0   1.111   1.00    0.0
  262   2.517   161.9   5.745   1.00    0.0
  155   5.773    65.6   6.308   1.00    0.0
   31  34.280  -124.6   3.700   1.00    0.0
===========================================
           J1215+3448   X-band

  366   0.000     0.0   0.754   0.53  -17.9
  148   0.839  -160.0   1.747   1.00    0.0
   35  37.036  -125.7   0.143   1.00    0.0
===========================================
           J1217+3007   S-band

  267   0.000     0.0   2.166   0.32  -29.7
   18   7.210   131.1   0.600   1.00    0.0
   17  14.340   149.6   0.103   1.00    0.0
   28  45.961   147.8  27.395   1.00    0.0
===========================================
           J1217+3007   X-band

  255   0.000     0.0   0.473   0.30  -28.1
   39   1.305   146.5   0.743   1.00    0.0
===========================================
           J1219+4829   S-band

  547   0.000     0.0   1.479   0.36  -76.0
   57   2.988    91.1   2.300   1.00    0.0
   64   5.072   113.4   2.976   1.00    0.0
===========================================
           J1219+4829   X-band

  278   0.000     0.0   0.093   1.00    0.0
   75   0.515    94.6   0.335   1.00    0.0
  199   1.387    99.6   0.458   1.00    0.0
   48   4.005    98.5   3.230   1.00    0.0
===========================================
           J1221+2813   S-band

  176   0.000     0.0   1.113   1.00    0.0
  266   2.486   109.9   1.461   1.00    0.0
   96   8.193   111.1   3.811   1.00    0.0
  184  17.116   142.4  11.695   1.00    0.0
===========================================
           J1221+2813   X-band

  164   0.000     0.0   0.258   1.00    0.0
   36   0.821   100.9   0.663   1.00    0.0
  160   2.725   108.2   0.559   1.00    0.0
   73   8.180   112.0   5.500   1.00    0.0
===========================================
           J1222+0413   S-band

  431   0.000     0.0   0.360   1.00    0.0
   91   2.035   172.6   1.577   1.00    0.0
   20   7.006   172.8   1.159   1.00    0.0
===========================================
           J1222+0413   X-band

  521   0.000     0.0   0.062   1.00    0.0
   64   0.542  -164.3   0.256   1.00    0.0
   33   1.130   173.9   0.683   1.00    0.0
   12   6.083   173.2   2.731   1.00    0.0
===========================================
           J1224+0330   S-band

  279   0.000     0.0   1.016   1.00    0.0
  798   3.311   -50.3   1.428   1.00    0.0
===========================================
           J1224+0330   X-band

  431   0.000     0.0   0.155   1.00    0.0
   49   0.664   -80.1   0.318   1.00    0.0
  160   3.652   -48.7   1.259   1.00    0.0
  170   3.803   -58.2   0.455   1.00    0.0
===========================================
           J1228+3706   S-band

  281   0.000     0.0   1.570   0.70  -26.0
    9   3.858   -71.3   0.004   1.00    0.0
===========================================
           J1228+3706   X-band

  200   0.000     0.0   0.208   1.00    0.0
   40   0.652   -32.4   0.740   1.00    0.0
===========================================
           J1230+1223   S-band

 1423   0.000     0.0   2.739   0.46  -70.8
  184   3.152   -85.6   1.856   1.00    0.0
  226   6.623   -76.2   2.700   1.00    0.0
  251  12.002   -71.0   5.133   1.00    0.0
  269  22.470   -69.4   6.914   1.00    0.0
  126  34.758   -68.9   7.570   1.00    0.0
===========================================
           J1230+1223   X-band

 1295   0.000     0.0   0.602   1.00    0.0
  357   0.975   -76.4   0.680   1.00    0.0
  386   2.269   -80.5   1.922   1.00    0.0
  151   7.131   -77.5   2.755   1.00    0.0
===========================================
           J1239-1023   S-band

 1052   0.000     0.0   2.248   1.00    0.0
  179   5.140   -79.4   3.380   1.00    0.0
===========================================
           J1239-1023   X-band

  558   0.000     0.0   0.419   1.00    0.0
  341   1.757   -89.9   1.178   1.00    0.0
   41   6.375   -83.5   2.434   1.00    0.0
===========================================
           J1242+3751   S-band

  425   0.000     0.0   1.485   0.54  -77.3
   21   4.726    86.6   2.803   1.00    0.0
   20  11.165    98.1   4.609   1.00    0.0
===========================================
           J1242+3751   X-band

  487   0.000     0.0   0.333   0.51  -63.9
   95   0.943   109.3   0.642   1.00    0.0
===========================================
           J1246-0730   S-band

  323   0.000     0.0   0.674   1.00    0.0
    0   0.050   -54.9   0.000   0.00    0.0
   88   4.498   -91.7   3.291   1.00    0.0
  106   7.493   -88.0  13.902   1.00    0.0
===========================================
           J1246-0730   X-band

  425   0.000     0.0   0.393   1.00    0.0
   48   0.607   -76.3   0.001   1.00    0.0
   19   4.503   -89.8   1.346   1.00    0.0
===========================================
           J1246-2547   S-band

  806   0.000     0.0   0.969   1.00    0.0
   52  10.636   152.0   0.001   1.00    0.0
   18  23.035   133.4   0.241   1.00    0.0
===========================================
           J1246-2547   X-band

  718   0.000     0.0   0.241   1.00    0.0
   80   1.990   142.7   0.000   1.00    0.0
===========================================
           J1254+1141   S-band

  462   0.000     0.0   2.359   0.41   77.6
   73   5.135  -100.1   0.842   1.00    0.0
   21  11.455   -93.6   0.006   1.00    0.0
===========================================
           J1254+1141   X-band

  383   0.000     0.0   0.037   1.00    0.0
  151   0.699  -107.5   0.246   1.00    0.0
   33   5.566  -102.3   2.533   1.00    0.0
===========================================
           J1256+5652   S-band

   89   0.000     0.0   0.795   1.00    0.0
    9   3.986   -31.7   1.125   1.00    0.0
   30  31.289  -170.9   9.347   1.00    0.0
===========================================
           J1256+5652   X-band

   97   0.000     0.0   0.300   1.00    0.0
   51   1.116    67.6   0.187   1.00    0.0
===========================================
           J1257-3155   S-band

 1319   0.000     0.0   3.679   0.22    8.9
  173   7.300    24.3   1.778   1.00    0.0
  114  14.045    33.2   4.804   1.00    0.0
===========================================
           J1257-3155   X-band

  979   0.000     0.0   0.389   1.00    0.0
  574   1.038     7.4   0.428   1.00    0.0
   51   4.431    29.9   0.001   1.00    0.0
   48   9.544    19.9   1.305   1.00    0.0
===========================================
           J1302+5748   S-band

  674   0.000     0.0   0.710   0.78   10.9
   29   4.302    14.9   2.080   1.00    0.0
===========================================
           J1302+5748   X-band

  697   0.000     0.0   0.236   0.61   57.6
  121   0.390    32.8   0.305   1.00    0.0
   11   4.976    13.0   1.405   1.00    0.0
===========================================
           J1305-1033   S-band

 1000   0.000     0.0   0.850   1.00    0.0
   35   2.109  -150.3   0.001   1.00    0.0
===========================================
           J1305-1033   X-band

  209   0.000     0.0   0.249   1.00    0.0
  421   1.403    33.6   0.406   1.00    0.0
   76   2.719    31.1   0.648   1.00    0.0
===========================================
           J1309+1154   S-band

  703   0.000     0.0   1.790   0.40   29.5
  218   3.383    40.3   2.181   1.00    0.0
   74   6.777    46.1   2.969   1.00    0.0
===========================================
           J1309+1154   X-band

  766   0.000     0.0   0.668   0.58   16.6
   50   2.224    50.5   0.738   1.00    0.0
   80   3.568    40.1   1.148   1.00    0.0
   12   6.663    39.1   0.048   1.00    0.0
===========================================
           J1310+3220   S-band

 1139   0.000     0.0   1.743   0.35  -42.9
  358   1.640   -91.8   0.789   1.00    0.0
  110   8.051   -84.0   5.374   1.00    0.0
===========================================
           J1310+3220   X-band

  783   0.000     0.0   0.330   0.00  -60.8
  286   1.300   -41.3   0.854   0.48  -37.6
  295   2.127   -64.9   1.930   0.26   70.9
   20   9.364   -87.6   2.993   1.00    0.0
===========================================
           J1310+3233   S-band

  577   0.000     0.0   0.606   0.52   88.1
   14   2.884   -33.9   2.341   1.00    0.0
===========================================
           J1310+3233   X-band

  644   0.000     0.0   0.293   1.00    0.0
   27   0.579  -113.4   0.042   1.00    0.0
===========================================
           J1316-3338   S-band

  923   0.000     0.0   1.645   0.00  -69.5
  189   5.363   -64.7   3.856   1.00    0.0
===========================================
           J1316-3338   X-band

 1000   0.000     0.0   0.880   0.00  -81.8
   50   3.550   -84.0   0.042   1.00    0.0
   26   6.805   -82.0   2.240   1.00    0.0
===========================================
           J1327+2210   S-band

  699   0.000     0.0   0.503   1.00    0.0
   24   2.419  -117.2   0.766   1.00    0.0
===========================================
           J1327+2210   X-band

  623   0.000     0.0   0.341   0.65  -38.7
===========================================
           J1329+3154   S-band

 1135   0.000     0.0   0.664   1.00    0.0
   73   1.971   171.8   3.899   0.33   36.7
    3   8.302  -152.7   0.000   1.00    0.0
===========================================
           J1329+3154   X-band

  889   0.000     0.0   0.302   0.61   33.3
  271   0.705    92.1   0.849   0.42   69.7
   30   2.630  -170.8   2.003   1.00    0.0
===========================================
           J1331+3030   S-band

 3161   0.000     0.0   6.600   1.00    0.0
 1297   6.538    57.8   2.801   1.00    0.0
 1993  26.042  -133.4  11.827   1.00    0.0
===========================================
           J1331+3030   X-band

  761   0.000     0.0   2.992   1.00    0.0
 1314   6.293  -129.1   4.681   1.00    0.0
===========================================
           J1332+4722   S-band

  274   0.000     0.0   0.209   1.00    0.0
   21   1.755  -115.6   1.208   1.00    0.0
===========================================
           J1332+4722   X-band

  489   0.000     0.0   0.238   0.49   50.1
===========================================
           J1337-1257   S-band

 2122   0.000     0.0   1.965   0.44  -17.0
  235   2.505   158.2   2.122   1.00    0.0
   28  10.974   145.0   3.192   1.00    0.0
   22  31.266   150.2   3.707   1.00    0.0
===========================================
           J1337-1257   X-band

 4071   0.000     0.0   0.617   0.30   -7.4
  317   1.480   141.0   0.597   1.00    0.0
   60   2.569   145.2   0.172   1.00    0.0
===========================================
           J1343+6602   S-band

  366   0.000     0.0   0.345   1.00    0.0
   25   1.450    29.5   0.943   1.00    0.0
===========================================
           J1343+6602   X-band

  471   0.000     0.0   0.344   0.47   38.0
===========================================
           J1344+6606   S-band

  581   0.000     0.0   0.733   1.00    0.0
  192   0.167  -129.5   1.828   1.00    0.0
===========================================
           J1344+6606   X-band

  327   0.000     0.0   0.302   1.00    0.0
  141   0.598  -160.0   0.874   1.00    0.0
  127   0.730   -97.7   0.107   1.00    0.0
===========================================
           J1349+5341   S-band

  250   0.000     0.0   1.322   0.00  -37.4
  100   3.224   137.6   1.562   1.00    0.0
   45   6.525   137.6   2.187   1.00    0.0
   62  13.426   136.1   4.309   1.00    0.0
   57  18.836   125.0   3.641   1.00    0.0
  129  57.675   141.5  14.265   1.00    0.0
===========================================
           J1349+5341   X-band

  287   0.000     0.0   0.475   0.19  -21.0
   50   0.957   152.9   0.778   1.00    0.0
   34   4.034   140.3   1.327   1.00    0.0
===========================================
           J1352-4412   S-band

  378   0.000     0.0   1.373   1.00    0.0
===========================================
           J1352-4412   X-band

  410   0.000     0.0   0.271   1.00    0.0
===========================================
           J1354-0206   S-band

  725   0.000     0.0   0.979   0.50  -75.2
   31  11.930   -15.8   9.518   1.00    0.0
===========================================
           J1354-0206   X-band

  402   0.000     0.0   0.089   1.00    0.0
  218   0.500  -155.7   0.034   1.00    0.0
  126   0.897   165.8   1.242   1.00    0.0
===========================================
           J1357-1527   S-band

  289   0.000     0.0   0.281   1.00    0.0
   87   2.567    33.7   0.978   1.00    0.0
===========================================
           J1357-1527   X-band

  254   0.000     0.0   0.270   1.00    0.0
===========================================
           J1357+1919   S-band

  387   0.000     0.0   0.136   1.00    0.0
  298   2.262   145.9   0.483   1.00    0.0
  146   5.006   141.0   1.203   1.00    0.0
   72  10.997   141.6   2.180   1.00    0.0
   72  15.499   145.8   2.223   1.00    0.0
   67  27.872   147.4   7.267   1.00    0.0
   59  89.860   150.8  12.681   1.00    0.0
   56 112.660   154.5  12.891   1.00    0.0
===========================================
           J1357+1919   X-band

  556   0.000     0.0   0.801   0.07  -38.9
   97   2.268   147.6   0.817   1.00    0.0
   44   3.447   144.4   1.091   1.00    0.0
   38   4.940   140.0   1.735   1.00    0.0
   14   6.879   147.8   0.000   1.00    0.0
   19  11.546   140.6   0.627   1.00    0.0
===========================================
           J1357+7643   S-band

  757   0.000     0.0   0.611   0.79   80.2
   39   3.535   -99.0   1.438   1.00    0.0
===========================================
           J1357+7643   X-band

  989   0.000     0.0   0.203   1.00    0.0
===========================================
           J1404-0130   S-band

  336   0.000     0.0   1.819   0.66   41.7
   86   2.485    51.1   0.004   1.00    0.0
===========================================
           J1404-0130   X-band

  178   0.000     0.0   0.474   0.00   43.7
   21   1.174  -139.0   0.093   1.00    0.0
  103   2.790  -124.7   0.685   1.00    0.0
===========================================
           J1407+2827   S-band

 1556   0.000     0.0   2.351   0.74   -4.7
   63   7.175  -126.7   0.006   1.00    0.0
===========================================
           J1407+2827   X-band

 1199   0.000     0.0   0.507   0.82  -46.6
  307   1.009   -26.1   0.829   1.00    0.0
  197   1.149  -146.0   0.434   1.00    0.0
   87   6.688  -127.3   0.574   1.00    0.0
   49   7.669  -117.7   0.691   1.00    0.0
===========================================
           J1408-0752   S-band

  598   0.000     0.0   1.065   1.00    0.0
  119   6.349  -105.4   1.982   1.00    0.0
   57  12.165  -113.6   6.617   1.00    0.0
===========================================
           J1408-0752   X-band

 1308   0.000     0.0   0.354   0.66  -82.6
   36   0.627  -126.7   0.026   1.00    0.0
   77   6.714  -107.4   3.620   1.00    0.0
===========================================
           J1411+2134   S-band

  179   0.000     0.0   0.179   1.00    0.0
   23   2.905    18.1   1.668   1.00    0.0
   19   7.177    23.5   2.712   1.00    0.0
===========================================
           J1411+2134   X-band

  173   0.000     0.0   0.514   0.37  -11.7
   14   2.642     6.0   1.786   1.00    0.0
===========================================
           J1416+3444   S-band

  278   0.000     0.0   0.728   1.00    0.0
  427   1.890    34.4   0.528   1.00    0.0
  151   3.726    36.9   1.769   1.00    0.0
   81  15.588    46.3   3.020   1.00    0.0
  221  27.021    46.7   4.942   1.00    0.0
===========================================
           J1416+3444   X-band

  134   0.000     0.0   0.556   1.00    0.0
   62   1.047  -167.7   0.593   1.00    0.0
  253   1.675    37.0   0.724   1.00    0.0
===========================================
           J1419+2706   S-band

  193   0.000     0.0   0.578   1.00    0.0
   19   3.038    49.1   1.615   1.00    0.0
===========================================
           J1419+2706   X-band

  310   0.000     0.0   0.177   1.00    0.0
   90   0.397    46.7   0.332   1.00    0.0
===========================================
           J1419+5423   S-band

  326   0.000     0.0   0.000   1.00    0.0
  311   1.336   130.1   0.848   1.00    0.0
   76   3.605   123.9   1.719   1.00    0.0
  100  18.114   122.7   8.013   1.00    0.0
===========================================
           J1419+5423   X-band

  411   0.000     0.0   0.136   1.00    0.0
  152   0.327   132.0   0.213   1.00    0.0
  196   1.464   131.7   0.960   0.48  -87.2
   55   3.349   123.1   2.208   1.00    0.0
===========================================
           J1422+3223   S-band

  215   0.000     0.0   0.410   1.00    0.0
   43   2.876   145.2   0.676   1.00    0.0
   25   5.761   151.6   4.937   1.00    0.0
===========================================
           J1422+3223   X-band

  173   0.000     0.0   0.985   0.18  -40.3
   24   2.935   144.8   1.843   1.00    0.0
===========================================
           J1426+3625   S-band

  388   0.000     0.0   0.640   1.00    0.0
   43   1.202  -118.3   0.265   1.00    0.0
===========================================
           J1426+3625   X-band

  118   0.000     0.0   0.276   1.00    0.0
  145   0.538   -96.3   0.212   1.00    0.0
   57   1.092  -107.4   0.520   1.00    0.0
===========================================
           J1427+2348   S-band

  263   0.000     0.0   2.158   0.83  -11.2
===========================================
           J1427+2348   X-band

  115   0.000     0.0   0.245   1.00    0.0
   57   0.794   132.1   1.587   1.00    0.0
===========================================
           J1427-4206   S-band

  839   0.000     0.0   4.346   0.48   13.0
  338  23.970    42.6  10.463   1.00    0.0
===========================================
           J1427-4206   X-band

 1135   0.000     0.0   0.541   0.38   14.9
   85   2.416    45.4   0.481   1.00    0.0
===========================================
           J1430+4204   S-band

  110   0.000     0.0   0.692   1.00    0.0
   29   1.621  -128.8   1.618   1.00    0.0
    5   5.782  -125.3   3.312   1.00    0.0
===========================================
           J1430+4204   X-band

   61   0.000     0.0   0.000   1.00    0.0
   18   0.802  -124.3   1.109   1.00    0.0
===========================================
           J1432+3618   S-band

   80   0.000     0.0   0.499   1.00    0.0
===========================================
           J1432+3618   X-band

   74   0.000     0.0   0.301   1.00    0.0
===========================================
           J1434+1952   S-band

  180   0.000     0.0   0.828   1.00    0.0
   62   2.599  -137.2   1.337   1.00    0.0
   18   7.957  -129.5   2.926   1.00    0.0
    7  24.209  -117.3   0.008   1.00    0.0
===========================================
           J1434+1952   X-band

  142   0.000     0.0   0.182   1.00    0.0
   31   0.524  -137.0   0.340   1.00    0.0
   23   2.335  -136.3   1.139   1.00    0.0
    7   3.996  -128.9   0.982   1.00    0.0
===========================================
           J1435+3012   S-band

  139   0.000     0.0   0.913   1.00    0.0
   44   7.685    60.0   2.873   1.00    0.0
   12  14.541    70.8   1.180   1.00    0.0
===========================================
           J1435+3012   X-band

  114   0.000     0.0   0.131   1.00    0.0
   14   1.279    80.8   0.001   1.00    0.0
===========================================
           J1436+6336   S-band

  160   0.000     0.0   0.825   1.00    0.0
  369   1.083  -121.1   0.952   1.00    0.0
  102   3.592  -129.8   1.412   1.00    0.0
   53   5.880  -135.3   1.991   1.00    0.0
  166   9.785  -142.4   1.286   1.00    0.0
   50  12.867  -129.4   4.407   1.00    0.0
   30  25.684  -126.4   4.131   1.00    0.0
===========================================
           J1436+6336   X-band

  211   0.000     0.0   0.222   1.00    0.0
  248   0.639  -127.8   0.248   1.00    0.0
  110   1.331  -126.7   0.396   1.00    0.0
  230   1.962  -120.3   0.247   1.00    0.0
   60  10.536  -141.2   0.612   1.00    0.0
===========================================
           J1438-2204   S-band

  181   0.000     0.0   0.591   1.00    0.0
  174   1.667    58.7   2.777   1.00    0.0
===========================================
           J1438-2204   X-band

  639   0.000     0.0   0.221   1.00    0.0
  103   1.239    55.2   2.210   1.00    0.0
===========================================
           J1438+3710   S-band

  134   0.000     0.0   0.884   1.00    0.0
   81   2.004  -128.2   1.158   1.00    0.0
   42   6.600  -124.9   5.593   1.00    0.0
===========================================
           J1438+3710   X-band

  163   0.000     0.0   0.175   1.00    0.0
   32   1.356  -133.3   0.720   1.00    0.0
   22   2.469  -133.9   0.783   1.00    0.0
    6   3.758  -134.2   0.208   1.00    0.0
===========================================
           J1439+3253   S-band

   75   0.000     0.0   0.001   1.00    0.0
   11   4.060   -97.0   0.001   1.00    0.0
    3   7.893  -115.9   0.043   1.00    0.0
   10  18.071    59.0   1.373   1.00    0.0
===========================================
           J1439+3253   X-band

   64   0.000     0.0   0.000   1.00    0.0
   10   3.682    85.0   0.577   1.00    0.0
===========================================
           J1445+0958   S-band

  476   0.000     0.0   1.016   1.00    0.0
  469   2.062  -105.8   1.076   1.00    0.0
  268   4.511  -137.0   1.549   1.00    0.0
  183   8.763  -165.2   2.612   1.00    0.0
  258  13.712  -172.1   2.433   1.00    0.0
   79  21.802   151.2   9.722   1.00    0.0
===========================================
           J1445+0958   X-band

  152   0.000     0.0   0.158   1.00    0.0
   47   0.427    45.6   0.353   1.00    0.0
  143   1.089  -116.0   0.847   1.00    0.0
   44   3.198  -106.0   0.676   1.00    0.0
   36   4.265  -121.3   1.254   1.00    0.0
   12   6.671  -142.7   0.540   1.00    0.0
   51  12.384  -168.8   4.205   1.00    0.0
===========================================
           J1445-1629   S-band

  269   0.000     0.0   1.972   0.00  -47.1
   51   3.740   125.0   2.615   1.00    0.0
    9  12.866   135.3   1.448   1.00    0.0
===========================================
           J1445-1629   X-band

  266   0.000     0.0   0.365   1.00    0.0
   49   1.400   132.8   0.778   1.00    0.0
   19   4.069   119.4   4.028   1.00    0.0
===========================================
           J1448-1620   S-band

  513   0.000     0.0   0.721   1.00    0.0
  235   1.920   -27.2   0.597   1.00    0.0
   52   9.083   -16.2   1.433   1.00    0.0
   57  44.049    -5.9  12.989   1.00    0.0
   94 122.657  -119.8   5.090   1.00    0.0
===========================================
           J1448-1620   X-band

  340   0.000     0.0   0.805   0.24  -19.4
   86   1.181   -34.3   0.165   1.00    0.0
   95   2.658   -21.3   0.962   1.00    0.0
===========================================
           J1448+7601   S-band

  220   0.000     0.0   1.018   0.24   76.0
   64   1.707    81.0   3.230   1.00    0.0
===========================================
           J1448+7601   X-band

  152   0.000     0.0   0.072   1.00    0.0
   32   0.449  -102.5   0.274   1.00    0.0
  139   0.656    81.5   0.187   1.00    0.0
===========================================
           J1453+2648   S-band

  149   0.000     0.0   0.596   1.00    0.0
  123   2.294   165.9   1.778   1.00    0.0
   31   9.921   162.4   3.621   1.00    0.0
===========================================
           J1453+2648   X-band

  169   0.000     0.0   0.123   1.00    0.0
   22   0.850   158.9   0.295   1.00    0.0
   37   2.484   160.5   1.668   1.00    0.0
===========================================
           J1454-3747   S-band

  918   0.000     0.0   2.147   0.34   13.5
   63   9.497  -141.6   0.102   1.00    0.0
   30  16.303  -137.4   2.533   1.00    0.0
===========================================
           J1454-3747   X-band

  460   0.000     0.0   0.430   1.00    0.0
  422   1.000  -153.2   0.247   1.00    0.0
===========================================
           J1454-4012   S-band

  320   0.000     0.0   2.150   0.30   16.6
  128   6.992    11.1   1.680   1.00    0.0
  202   8.435  -138.5   3.274   1.00    0.0
===========================================
           J1454-4012   X-band

  276   0.000     0.0   0.788   0.29   10.2
   65   6.052  -113.7   8.324   1.00    0.0
===========================================
           J1500+4751   S-band

  124   0.000     0.0   0.564   1.00    0.0
   87   1.160    75.0   0.665   1.00    0.0
   29   4.047    81.7   1.966   1.00    0.0
   36   7.052    71.7   2.431   1.00    0.0
   19  12.443    49.9   4.484   1.00    0.0
===========================================
           J1500+4751   X-band

  145   0.000     0.0   0.260   0.77   79.2
   56   1.106    69.6   0.621   1.00    0.0
===========================================
           J1504+1029   S-band

 1455   0.000     0.0   0.738   1.00    0.0
  473   1.812   135.0   2.000   1.00    0.0
  221   5.646   106.9   9.207   1.00    0.0
===========================================
           J1504+1029   X-band

 1395   0.000     0.0   0.292   0.43  -69.5
  382   0.324   111.1   0.364   1.00    0.0
  147   1.066   122.4   0.748   1.00    0.0
  136   2.508   128.2   2.277   1.00    0.0
   19   6.013    87.3   0.942   1.00    0.0
===========================================
           J1505+0326   S-band

  524   0.000     0.0   0.707   1.00    0.0
   83   1.100   -62.3   1.779   1.00    0.0
===========================================
           J1505+0326   X-band

  754   0.000     0.0   0.154   1.00    0.0
   30   0.732   -59.2   0.574   1.00    0.0
===========================================
           J1506+3730   S-band

  295   0.000     0.0   0.610   1.00    0.0
  174   1.319  -141.5   0.844   1.00    0.0
   68   5.461  -136.8   3.143   1.00    0.0
   52   9.031  -131.7   2.276   1.00    0.0
   46  12.366  -136.7   2.962   1.00    0.0
===========================================
           J1506+3730   X-band

  257   0.000     0.0   0.667   0.27   41.9
  114   1.195  -133.8   0.814   1.00    0.0
   26   7.131  -135.4   2.123   1.00    0.0
===========================================
           J1507-1652   S-band

  271   0.000     0.0   0.001   1.00    0.0
 1691   2.487   172.3   1.105   1.00    0.0
  678   5.173   161.0   1.425   1.00    0.0
===========================================
           J1507-1652   X-band

 1123   0.000     0.0   0.297   1.00    0.0
  343   1.358  -170.7   0.472   1.00    0.0
  406   3.792   160.6   1.049   1.00    0.0
===========================================
           J1510-0543   S-band

  252   0.000     0.0   0.681   1.00    0.0
   18   2.037    90.2   0.032   1.00    0.0
   38   6.166    84.8   1.675   1.00    0.0
  137  16.889    80.9   5.609   1.00    0.0
===========================================
           J1510-0543   X-band

  410   0.000     0.0   0.235   1.00    0.0
   24   2.584    87.3   1.257   1.00    0.0
   44  16.193    80.9   3.783   1.00    0.0
   18  19.176    85.4   0.659   1.00    0.0
===========================================
           J1510+5702   S-band

  294   0.000     0.0   0.180   1.00    0.0
   29   1.954  -168.4   2.168   1.00    0.0
===========================================
           J1510+5702   X-band

  368   0.000     0.0   0.339   1.00    0.0
===========================================
           J1513-1012   S-band

  598   0.000     0.0   0.953   1.00    0.0
   95   2.525    91.4   3.064   1.00    0.0
   50  13.195    89.7  10.764   1.00    0.0
===========================================
           J1513-1012   X-band

  404   0.000     0.0   0.381   1.00    0.0
  218   0.765    88.2   0.382   1.00    0.0
===========================================
           J1516+1932   S-band

  368   0.000     0.0   1.879   0.12  -17.5
   60   4.066   -27.9   3.921   1.00    0.0
===========================================
           J1516+1932   X-band

  292   0.000     0.0   0.356   0.32  -30.7
   81   1.644   -14.9   0.496   1.00    0.0
    5   2.965   -40.5   0.883   1.00    0.0
   14   6.492   -19.0   2.214   1.00    0.0
===========================================
           J1517-2422   S-band

  829   0.000     0.0   1.303   0.00  -47.9
  397   3.164   161.8   1.556   1.00    0.0
  311  10.587   153.6   2.057   1.00    0.0
  131  25.208   151.9   8.079   1.00    0.0
===========================================
           J1517-2422   X-band

  729   0.000     0.0   0.321   1.00    0.0
  340   1.564   172.6   0.152   1.00    0.0
  251   3.016   165.8   0.849   1.00    0.0
  197  10.604   154.0   2.189   1.00    0.0
   73  26.172   151.5   2.522   1.00    0.0
===========================================
           J1540+1447   S-band

  485   0.000     0.0   0.564   1.00    0.0
   63   2.263   -35.8   0.310   1.00    0.0
   14   6.113   -39.9   0.013   1.00    0.0
   48  11.291   -35.2   6.357   1.00    0.0
  140  59.428   -45.2  24.782   1.00    0.0
===========================================
           J1540+1447   X-band

  549   0.000     0.0   0.135   1.00    0.0
  328   0.483   -34.8   0.071   1.00    0.0
   33   1.769   -34.8   0.219   1.00    0.0
   12   4.432   -31.5   0.961   1.00    0.0
===========================================
           J1550+0527   S-band

 2640   0.000     0.0   0.843   1.00    0.0
  273   7.063    13.5   4.874   1.00    0.0
   18  63.324    13.5   0.000   1.00    0.0
===========================================
           J1550+0527   X-band

 2126   0.000     0.0   0.380   1.00    0.0
  412   1.017   166.6   0.001   1.00    0.0
  159   1.392     9.5   1.367   1.00    0.0
   28   5.803    15.7   1.462   1.00    0.0
===========================================
           J1557-0001   S-band

  558   0.000     0.0   0.711   1.00    0.0
   95   3.011   105.7   3.594   1.00    0.0
===========================================
           J1557-0001   X-band

  704   0.000     0.0   0.253   1.00    0.0
   44   0.676   125.9   1.014   1.00    0.0
   29   2.873   105.5   3.190   1.00    0.0
===========================================
           J1607-3331   S-band

  262   0.000     0.0   1.299   1.00    0.0
===========================================
           J1607-3331   X-band

  243   0.000     0.0   0.000   1.00    0.0
===========================================
           J1608+1029   S-band

 1904   0.000     0.0   0.762   1.00    0.0
  341   1.718   -49.8   0.988   1.00    0.0
   35   6.871   -37.1   1.896   1.00    0.0
   36  11.680   -36.5   4.391   1.00    0.0
===========================================
           J1608+1029   X-band

 2459   0.000     0.0   0.185   1.00    0.0
  283   0.425   -77.5   0.360   1.00    0.0
  148   1.441   -56.0   1.203   0.38  -37.0
   52   3.083   -45.5   1.578   1.00    0.0
===========================================
           J1613+3412   S-band

 2098   0.000     0.0   2.170   0.40  -14.0
 2079   2.994   172.1   3.482   0.48   84.8
===========================================
           J1613+3412   X-band

 2328   0.000     0.0   0.230   1.00    0.0
  542   0.606   160.9   0.378   1.00    0.0
  173   2.854   172.8   0.386   1.00    0.0
 1040   3.438   170.4   2.663   1.00    0.0
===========================================
           J1616+0459   S-band

  508   0.000     0.0   0.792   1.00    0.0
   12   2.458  -150.4   0.003   1.00    0.0
===========================================
           J1616+0459   X-band

  369   0.000     0.0   0.373   1.00    0.0
  117   1.312  -157.9   0.580   1.00    0.0
===========================================
           J1619+0613   S-band

  526   0.000     0.0   0.767   1.00    0.0
  115   2.177   -35.5   1.887   1.00    0.0
   89   9.561    -5.2  10.231   1.00    0.0
===========================================
           J1619+0613   X-band

  446   0.000     0.0   0.525   0.55  -34.8
   13   1.648   -36.4   0.503   1.00    0.0
    7   2.807   -35.6   0.156   1.00    0.0
===========================================
           J1625-2527   S-band

  781   0.000     0.0   0.847   1.00    0.0
  195   1.943   -29.5   4.015   1.00    0.0
===========================================
           J1625-2527   X-band

 1585   0.000     0.0   0.254   0.51   43.9
   69   1.894   -20.3   2.739   1.00    0.0
===========================================
           J1625+4134   S-band

  565   0.000     0.0   1.642   1.00    0.0
  291   1.675  -141.7   2.030   1.00    0.0
   82   5.557   -11.5   4.201   1.00    0.0
   64  20.440    -9.6  12.776   1.00    0.0
===========================================
           J1625+4134   X-band

  382   0.000     0.0   0.180   1.00    0.0
  154   1.447  -111.1   0.955   1.00    0.0
  118   2.387  -113.6   2.152   1.00    0.0
===========================================
           J1626-2951   S-band

 1173   0.000     0.0   1.895   1.00    0.0
  224   3.127   -81.5   2.434   1.00    0.0
  266  13.253   -65.8   9.138   1.00    0.0
===========================================
           J1626-2951   X-band

  717   0.000     0.0   0.915   0.23  -60.4
   94   2.123   -93.2   1.430   1.00    0.0
   16   7.153   -79.1   0.944   1.00    0.0
   59  14.442   -67.6   3.436   1.00    0.0
===========================================
           J1632+8232   S-band

  136   0.000     0.0   0.428   1.00    0.0
  154   1.357   -62.2   0.368   1.00    0.0
   62   2.785   -62.7   0.376   1.00    0.0
   36   5.321   -61.6   0.918   1.00    0.0
   20   7.276   -61.5   0.000   1.00    0.0
   19   9.441   -61.7   1.659   1.00    0.0
   16  13.977   -61.5   2.334   1.00    0.0
===========================================
           J1632+8232   X-band

  206   0.000     0.0   0.091   1.00    0.0
   71   0.331   118.4   0.199   1.00    0.0
   89   0.454   -65.0   0.243   1.00    0.0
   47   1.028   -62.8   0.184   1.00    0.0
   18   1.748   -61.7   0.287   1.00    0.0
   28   2.297   -63.8   0.150   1.00    0.0
   20   2.835   -64.0   0.552   1.00    0.0
   21   6.427   -62.1   2.290   1.00    0.0
===========================================
           J1635+3808   S-band

  949   0.000     0.0   0.981   1.00    0.0
 1153   1.299   -84.2   1.048   1.00    0.0
  161   3.448   -63.2   2.674   1.00    0.0
  111  15.340   -75.3  12.586   1.00    0.0
===========================================
           J1635+3808   X-band

  733   0.000     0.0   0.306   1.00    0.0
  280   0.747   -78.6   0.481   1.00    0.0
  407   1.796   -85.8   0.797   1.00    0.0
  189   1.893   -73.9   1.464   1.00    0.0
===========================================
           J1638+5720   S-band

  808   0.000     0.0   0.986   1.00    0.0
  209   3.160  -160.8   1.691   1.00    0.0
===========================================
           J1638+5720   X-band

 1067   0.000     0.0   0.447   0.31   36.1
  114   2.146  -154.2   3.491   1.00    0.0
===========================================
           J1640+3946   S-band

  825   0.000     0.0   0.893   1.00    0.0
   13   7.096  -108.1   1.917   1.00    0.0
===========================================
           J1640+3946   X-band

  573   0.000     0.0   0.333   1.00    0.0
  100   0.424  -142.2   1.289   1.00    0.0
===========================================
           J1641+2257   S-band

  276   0.000     0.0   0.684   1.00    0.0
   14   3.491   171.0   0.021   1.00    0.0
===========================================
           J1641+2257   X-band

  379   0.000     0.0   0.494   0.32  -17.6
===========================================
           J1642+6856   S-band

  372   0.000     0.0   1.351   0.08    0.0
  222   3.056  -162.1   2.985   0.33   24.0
  165   9.053  -165.1   2.438   1.00    0.0
===========================================
           J1642+6856   X-band

  732   0.000     0.0   0.162   0.22  -14.5
   73   0.310   169.1   0.162   1.00    0.0
   66   1.271  -179.1   0.818   0.30   21.7
   25   2.794  -170.6   0.494   1.00    0.0
   47   4.083  -161.7   1.056   1.00    0.0
   77   9.627  -166.0   2.158   1.00    0.0
===========================================
           J1658+0515   S-band

  365   0.000     0.0   0.734   1.00    0.0
  143   1.390    95.4   0.059   1.00    0.0
   55   3.086   126.7   5.427   1.00    0.0
  129  15.999   104.0   4.281   1.00    0.0
  211  18.661    95.4   3.758   1.00    0.0
   78  28.249    92.5  10.103   1.00    0.0
===========================================
           J1658+0515   X-band

  532   0.000     0.0   0.257   0.24   76.1
  195   0.739    83.8   1.761   0.58   57.7
   17  17.029   105.4   2.066   1.00    0.0
   53  18.651    95.6   2.644   1.00    0.0
===========================================
           J1658+0741   S-band

  584   0.000     0.0   1.496   1.00    0.0
  258   7.927   -47.9   2.945   1.00    0.0
===========================================
           J1658+0741   X-band

  779   0.000     0.0   0.468   1.00    0.0
  114   1.360   -39.4   0.704   1.00    0.0
   63   8.599   -45.3   1.866   1.00    0.0
===========================================
           J1658+3443   S-band

  344   0.000     0.0   2.541   0.00  -82.9
   72  15.845   109.5  20.205   1.00    0.0
===========================================
           J1658+3443   X-band

  162   0.000     0.0   0.413   0.26  -73.4
   18   0.800   104.0   0.029   1.00    0.0
   37   1.633   104.2   0.406   1.00    0.0
   59   2.658    98.9   1.265   0.46  -86.5
    4   4.264    95.4   0.011   1.00    0.0
===========================================
           J1658+4737   S-band

 1087   0.000     0.0   1.701   0.29   -7.1
   96   6.438   -29.6   2.985   1.00    0.0
===========================================
           J1658+4737   X-band

  596   0.000     0.0   0.711   0.37    6.2
  395   1.463    -5.8   0.491   1.00    0.0
===========================================
           J1700-2610   S-band

  348   0.000     0.0   3.608   0.27    6.1
===========================================
           J1700-2610   X-band

  344   0.000     0.0   0.300   1.00    0.0
   21   0.987    29.6   0.364   1.00    0.0
===========================================
           J1707+0148   S-band

  585   0.000     0.0   1.237   1.00    0.0
   42   2.275    64.7   0.012   1.00    0.0
===========================================
           J1707+0148   X-band

  695   0.000     0.0   0.332   0.57  -23.8
   42   1.248    -0.7   0.385   1.00    0.0
   22   1.747    43.4   0.543   1.00    0.0
===========================================
           J1719+1745   S-band

  493   0.000     0.0   0.459   1.00    0.0
    7   1.127  -157.7   0.000   1.00    0.0
   62   2.474  -168.1   0.033   1.00    0.0
===========================================
           J1719+1745   X-band

  390   0.000     0.0   0.200   1.00    0.0
  110   0.590  -158.7   0.029   1.00    0.0
   25   1.138  -162.8   0.144   1.00    0.0
   22   2.349  -167.9   0.585   1.00    0.0
===========================================
           J1727+4530   S-band

  757   0.000     0.0   0.704   0.00   73.0
  156   2.045   -92.5   1.177   1.00    0.0
   18   9.748  -115.1   3.933   1.00    0.0
===========================================
           J1727+4530   X-band

  650   0.000     0.0   0.236   0.31   50.5
  135   0.348  -121.3   0.438   1.00    0.0
   42   2.098   -98.9   0.578   1.00    0.0
===========================================
           J1728+0427   S-band

  729   0.000     0.0   1.429   0.75  -81.6
   62   4.998    42.4   5.741   1.00    0.0
   67  51.665    99.7  12.004   1.00    0.0
===========================================
           J1728+0427   X-band

  303   0.000     0.0   0.279   1.00    0.0
  314   1.115   114.0   0.488   1.00    0.0
===========================================
           J1728+5013   S-band

  125   0.000     0.0   1.095   1.00    0.0
   34   4.947   -53.9   0.589   1.00    0.0
===========================================
           J1728+5013   X-band

  104   0.000     0.0   0.268   1.00    0.0
   16   6.408   -49.4   0.491   1.00    0.0
===========================================
           J1733-1304   S-band

 2526   0.000     0.0   1.706   1.00    0.0
  715   5.243    11.7   2.521   1.00    0.0
  798  22.066    -0.3   7.601   1.00    0.0
===========================================
           J1733-1304   X-band

 1914   0.000     0.0   0.149   1.00    0.0
  549   1.375    33.8   0.514   1.00    0.0
  479   2.254     8.0   1.387   1.00    0.0
  262   6.709    14.9   2.108   1.00    0.0
  253  23.574     0.4   5.299   1.00    0.0
===========================================
           J1734+3857   S-band

  343   0.000     0.0   0.700   1.00    0.0
   34   2.837   110.3   1.140   1.00    0.0
===========================================
           J1734+3857   X-band

  676   0.000     0.0   0.323   0.44  -45.1
   30   0.735    92.8   1.399   1.00    0.0
===========================================
           J1740+5211   S-band

  432   0.000     0.0   1.058   0.74   17.4
  111   2.262    15.3   4.830   0.94   17.8
===========================================
           J1740+5211   X-band

  520   0.000     0.0   0.069   1.00    0.0
  118   0.366    45.7   1.378   1.00    0.0
===========================================
           J1743-0350   S-band

 3014   0.000     0.0   1.382   0.78  -22.2
===========================================
           J1743-0350   X-band

 3965   0.000     0.0   0.654   0.61   -4.1
===========================================
           J1745+1720   S-band

  571   0.000     0.0   1.412   0.58  -27.9
  124   5.004   157.1   3.416   1.00    0.0
   39   9.974   148.1   1.985   1.00    0.0
   30  15.325   167.1   7.188   1.00    0.0
===========================================
           J1745+1720   X-band

  364   0.000     0.0   0.426   0.40   -8.4
  184   1.014   153.4   0.508   1.00    0.0
   62   5.609   157.2   5.611   1.00    0.0
===========================================
           J1746+6226   S-band

  224   0.000     0.0   0.702   0.54   29.6
   41   2.033  -143.3   0.983   1.00    0.0
    9   5.021  -156.2   1.785   1.00    0.0
   33  15.091  -148.2   3.537   1.00    0.0
   27  23.933  -148.7   4.455   1.00    0.0
===========================================
           J1746+6226   X-band

  603   0.000     0.0   0.350   0.52   44.6
    7   1.433  -144.5   0.156   1.00    0.0
===========================================
           J1748+7005   S-band

  403   0.000     0.0   2.050   0.36  -71.7
   88   3.382   -53.2   1.979   1.00    0.0
   78   3.729     0.1   8.753   1.00    0.0
===========================================
           J1748+7005   X-band

  254   0.000     0.0   0.003   1.00    0.0
   38   1.392   -69.7   0.138   1.00    0.0
   65   2.889   -59.7   1.310   1.00    0.0
===========================================
           J1751+0939   S-band

 1703   0.000     0.0   0.576   0.50   41.8
  104   2.456    42.4   1.150   1.00    0.0
   22   6.441    27.3   1.825   1.00    0.0
   12  12.314    35.5   4.409   1.00    0.0
   15  28.025    35.7  10.319   1.00    0.0
===========================================
           J1751+0939   X-band

 2581   0.000     0.0   0.342   0.20    4.3
  155   0.772     3.5   0.447   1.00    0.0
   50   2.087    40.3   1.639   1.00    0.0
===========================================
           J1753+2848   S-band

  185   0.000     0.0   0.004   1.00    0.0
   31   1.621    45.8   1.443   1.00    0.0
   42   5.568    57.5   6.362   1.00    0.0
===========================================
           J1753+2848   X-band

 1011   0.000     0.0   0.243   0.26   12.2
   16   1.366    18.3   0.563   1.00    0.0
===========================================
           J1753+4409   S-band

  327   0.000     0.0   1.614   0.34  -59.8
  305   2.026    80.0   1.957   0.46  -66.6
   65  10.860   115.2   3.535   1.00    0.0
===========================================
           J1753+4409   X-band

  689   0.000     0.0   0.836   0.24   88.6
   92   2.106    83.6   0.272   1.00    0.0
===========================================
           J1800+3848   S-band

  301   0.000     0.0   0.647   1.00    0.0
   48   1.817   -92.2   0.678   1.00    0.0
===========================================
           J1800+3848   X-band

  894   0.000     0.0   0.318   0.69  -13.4
   87   0.733   -98.0   0.640   1.00    0.0
===========================================
           J1800+7828   S-band

 1266   0.000     0.0   1.036   0.48  -82.9
  399   1.412   -91.2   0.921   1.00    0.0
  113   4.570   -96.4   2.588   1.00    0.0
   66   8.381   -95.1   3.562   1.00    0.0
  200  29.043  -104.6  13.110   1.00    0.0
===========================================
           J1800+7828   X-band

 1517   0.000     0.0   0.198   0.64  -82.7
  141   0.623   -85.3   0.403   1.00    0.0
  358   1.411   -87.9   0.458   1.00    0.0
   57   2.134   -91.5   1.120   1.00    0.0
   71   5.215   -94.0   3.042   1.00    0.0
===========================================
           J1806+6949   S-band

  487   0.000     0.0   0.484   1.00    0.0
  192   1.924   -96.9   0.519   1.00    0.0
   78   4.614   -96.3   1.795   1.00    0.0
   57  12.023  -101.0   5.330   1.00    0.0
   75  25.422   -98.2   5.892   1.00    0.0
   37  35.242  -101.6   8.015   1.00    0.0
   36  53.736  -105.0  11.817   1.00    0.0
===========================================
           J1806+6949   X-band

  355   0.000     0.0   0.125   1.00    0.0
  227   0.308  -102.0   0.174   1.00    0.0
  124   0.884  -101.5   0.264   1.00    0.0
   35   1.433  -101.6   0.364   1.00    0.0
   52   2.326   -99.3   0.523   1.00    0.0
   33   3.231   -98.9   0.661   1.00    0.0
   25   5.223   -97.5   1.778   1.00    0.0
===========================================
           J1808+4542   S-band

  109   0.000     0.0   0.309   1.00    0.0
   18   1.930   174.2   0.000   1.00    0.0
   17   5.771   167.2   3.109   1.00    0.0
===========================================
           J1808+4542   X-band

  165   0.000     0.0   0.000   1.00    0.0
   35   0.405   179.5   0.190   1.00    0.0
   12   1.581   172.1   0.977   1.00    0.0
===========================================
           J1823+7938   S-band

  169   0.000     0.0   0.961   1.00    0.0
   33   1.744  -161.6   2.143   1.00    0.0
   12   5.849  -110.9   1.371   1.00    0.0
  129  11.981  -114.8   1.631   1.00    0.0
   89  15.418  -119.0   1.402   1.00    0.0
===========================================
           J1823+7938   X-band

  164   0.000     0.0   0.563   0.38   37.4
  102   0.842   -27.2   0.767   1.00    0.0
   11   6.793  -109.1   0.325   1.00    0.0
   26  12.190  -110.3   0.420   1.00    0.0
   88  15.769  -115.5   0.558   1.00    0.0
===========================================
           J1824+1044   S-band

  733   0.000     0.0   2.256   0.18  -25.6
   33  15.668    -4.4   2.940   1.00    0.0
   17  28.838     0.8   3.174   1.00    0.0
===========================================
           J1824+1044   X-band

  388   0.000     0.0   0.559   0.24  -19.9
  120   1.721   -18.2   0.548   1.00    0.0
   25   2.814   -20.2   0.590   1.00    0.0
===========================================
           J1824+5651   S-band

  397   0.000     0.0   0.394   1.00    0.0
  203   1.161  -164.9   0.687   1.00    0.0
   54   4.095  -159.5   1.129   1.00    0.0
   47   7.032  -160.5   1.223   1.00    0.0
   58  29.832  -158.6  11.978   1.00    0.0
===========================================
           J1824+5651   X-band

  751   0.000     0.0   0.153   1.00    0.0
  296   0.416  -161.5   0.220   1.00    0.0
   66   1.749  -162.6   0.429   1.00    0.0
   23   4.222  -155.8   1.020   1.00    0.0
   24   6.584  -160.1   1.448   1.00    0.0
===========================================
           J1832+2833   S-band

  270   0.000     0.0   1.887   0.24  -49.3
  160   3.968   -38.1   1.013   1.00    0.0
===========================================
           J1832+2833   X-band

  458   0.000     0.0   0.826   0.13  -31.0
   19   1.934   -47.3   0.450   0.43  -31.8
   64   4.740   -38.9   0.601   1.00    0.0
===========================================
           J1842+6809   S-band

  197   0.000     0.0   1.038   0.00  -41.3
   77   1.762   129.2   1.051   1.00    0.0
   53   3.765   131.2   0.802   1.00    0.0
   14   5.348   150.5   1.519   1.00    0.0
   40  11.531   154.6   2.892   1.00    0.0
===========================================
           J1842+6809   X-band

  667   0.000     0.0   0.170   0.14  -51.6
   20   1.436   136.8   0.189   1.00    0.0
   36   3.543   131.6   2.111   1.00    0.0
    6  11.257   150.4   0.039   1.00    0.0
===========================================
           J1842+7946   S-band

  130   0.000     0.0   2.022   0.00  -35.5
  105   5.124   -38.7   2.728   0.22  -37.4
   48   8.721   -35.0   1.987   1.00    0.0
===========================================
           J1842+7946   X-band

  107   0.000     0.0   0.022   1.00    0.0
  100   0.412   -39.7   0.105   1.00    0.0
   41   0.889   -42.7   0.262   1.00    0.0
   25   5.675   -38.6   0.633   1.00    0.0
   30   9.124   -36.3   2.230   1.00    0.0
===========================================
           J1849+6705   S-band

  332   0.000     0.0   0.447   1.00    0.0
  136   0.919   -21.9   0.968   1.00    0.0
    8   3.136   -63.2   0.000   1.00    0.0
   76   5.181   -54.6   2.315   1.00    0.0
   46   7.748   -51.0   2.612   1.00    0.0
===========================================
           J1849+6705   X-band

  915   0.000     0.0   0.092   1.00    0.0
  190   0.236   -23.7   0.009   1.00    0.0
   61   0.705   -48.7   0.837   1.00    0.0
    4   4.931   -59.3   1.536   1.00    0.0
===========================================
           J1911-2006   S-band

 1173   0.000     0.0   2.540   0.54   39.0
  502   3.065    56.1   3.089   1.00    0.0
   78  12.470    61.9  19.951   1.00    0.0
===========================================
           J1911-2006   X-band

  990   0.000     0.0   0.317   1.00    0.0
  302   1.125    -6.5   0.781   1.00    0.0
  242   3.252    43.4   2.815   1.00    0.0
===========================================
           J1924-2914   S-band

 6156   0.000     0.0   7.424   0.23   12.0
 2033   5.159    46.0   0.011   1.00    0.0
  380   7.194    85.6   3.905   1.00    0.0
===========================================
           J1924-2914   X-band

 6657   0.000     0.0   0.990   0.29  -11.7
 1784   6.565    23.1   4.233   1.00    0.0
===========================================
           J1928+0848   S-band

  254   0.000     0.0   2.445   0.41  -13.3
   43   3.955   -28.7   0.875   1.00    0.0
===========================================
           J1928+0848   X-band

  160   0.000     0.0   1.349   0.15  -10.9
   33   3.867   -28.8   1.101   1.00    0.0
===========================================
           J1931+2243   S-band

  435   0.000     0.0   0.834   1.00    0.0
   13   1.780   -65.8   0.402   1.00    0.0
   31   4.746   -34.0   5.631   1.00    0.0
===========================================
           J1931+2243   X-band

  243   0.000     0.0   0.155   1.00    0.0
   90   0.542   -39.7   0.362   1.00    0.0
   55   1.236   -33.9   0.753   1.00    0.0
===========================================
           J1935+2031   S-band

  309   0.000     0.0   3.282   0.79   78.1
===========================================
           J1935+2031   X-band

  260   0.000     0.0   0.970   0.28    6.7
===========================================
           J1939-1002   S-band

  353   0.000     0.0   0.647   1.00    0.0
  317   2.967     7.5   1.099   1.00    0.0
   12  18.072    28.0   0.565   1.00    0.0
   64  22.398    29.8   2.869   1.00    0.0
===========================================
           J1939-1002   X-band

  345   0.000     0.0   0.434   1.00    0.0
   78   2.669     9.1   1.149   1.00    0.0
===========================================
           J1939-1525   S-band

  615   0.000     0.0   1.089   1.00    0.0
===========================================
           J1939-1525   X-band

  705   0.000     0.0   0.565   0.00  -76.4
   28   2.950  -178.5   0.013   1.00    0.0
===========================================
           J1946+2300   S-band

  140   0.000     0.0   2.627   0.87    5.9
   23   6.032   -15.0   2.755   1.00    0.0
===========================================
           J1946+2300   X-band

  156   0.000     0.0   0.375   1.00    0.0
   24   3.101   -31.2   0.681   1.00    0.0
===========================================
           J1953+3537   S-band

   86   0.000     0.0   5.108   1.00    0.0
  105   5.671  -158.4   2.826   1.00    0.0
   71  11.085  -160.3   5.163   1.00    0.0
===========================================
           J1953+3537   X-band

  280   0.000     0.0   0.964   0.28   24.3
   41   1.260  -147.7   0.610   1.00    0.0
   15   5.738  -174.2   1.827   1.00    0.0
===========================================
           J1955+5131   S-band

  333   0.000     0.0   0.181   1.00    0.0
  392   1.097   -48.9   0.490   1.00    0.0
   37   2.973   -57.7   0.912   1.00    0.0
   88   7.348   -61.0   3.146   1.00    0.0
   65  12.070   -67.8   2.836   1.00    0.0
   48  14.099   -68.0   2.360   1.00    0.0
   49  23.294   -61.8  10.498   1.00    0.0
===========================================
           J1955+5131   X-band

  375   0.000     0.0   0.329   0.13  -52.9
   95   0.734   -54.7   0.184   1.00    0.0
  104   1.346   -49.9   0.497   1.00    0.0
   47  11.008   -66.2   5.379   1.00    0.0
===========================================
           J1957+3338   S-band

   96   0.000     0.0   0.954   1.00    0.0
   16   5.119   -67.6   0.786   1.00    0.0
   16  17.911   -70.6   1.953   1.00    0.0
    5  30.384   -49.6   1.771   1.00    0.0
===========================================
           J1957+3338   X-band

  159   0.000     0.0   0.343   0.57  -61.0
===========================================
           J1957-3845   S-band

 1688   0.000     0.0   1.277   0.60   67.1
===========================================
           J1957-3845   X-band

 3415   0.000     0.0   0.432   0.37    1.3
  102   0.810   -70.6   0.445   1.00    0.0
===========================================
           J2000-1748   S-band

 1465   0.000     0.0   0.795   1.00    0.0
   23   2.686   -85.9   0.000   1.00    0.0
===========================================
           J2000-1748   X-band

 1726   0.000     0.0   0.210   1.00    0.0
  160   0.584  -116.5   0.503   1.00    0.0
===========================================
           J2003-3251   S-band

  609   0.000     0.0   1.971   1.00    0.0
===========================================
           J2003-3251   X-band

  247   0.000     0.0   0.307   1.00    0.0
  309   1.764   -35.5   0.554   1.00    0.0
   21   4.373   -77.4   0.185   1.00    0.0
===========================================
           J2005+7752   S-band

  921   0.000     0.0   1.338   0.20  -89.0
   55   1.954  -102.0   1.210   1.00    0.0
   83   5.610   -95.8   1.575   1.00    0.0
   32  17.976   -97.2   4.710   1.00    0.0
===========================================
           J2005+7752   X-band

  773   0.000     0.0   0.667   0.12  -86.8
  136   1.308   -85.9   0.410   1.00    0.0
   34   6.182   -94.2   1.026   1.00    0.0
===========================================
           J2011-0644   S-band

 1669   0.000     0.0   4.213   0.51  -20.0
   77  54.504   148.0   5.828   1.00    0.0
===========================================
           J2011-0644   X-band

  510   0.000     0.0   2.474   0.31   -9.4
   20  15.542   146.5   0.084   1.00    0.0
===========================================
           J2022+6136   S-band

 1122   0.000     0.0   3.854   0.59   72.1
  634   5.701    28.4   1.492   1.00    0.0
  493   8.182    39.8   1.297   1.00    0.0
===========================================
           J2022+6136   X-band

 1483   0.000     0.0   0.486   0.72  -57.3
  438   0.584    29.1   0.419   1.00    0.0
  181   2.013    39.5   1.988   1.00    0.0
  641   7.073    33.2   0.603   1.00    0.0
   73   8.985    39.7   2.295   1.00    0.0
===========================================
           J2023+3153   S-band

  573   0.000     0.0   4.581   0.72   -8.0
  193   3.275   173.2   8.556   1.00    0.0
===========================================
           J2023+3153   X-band

  307   0.000     0.0   0.618   0.49  -50.0
  172   0.787   176.3   0.681   1.00    0.0
   41   2.118  -176.3   0.880   1.00    0.0
  108   3.433   175.4   4.653   1.00    0.0
===========================================
           J2031+1219   S-band

  362   0.000     0.0   0.475   1.00    0.0
  302   1.266  -155.5   0.456   1.00    0.0
    4   2.130    -9.9   0.004   1.00    0.0
   62   3.842  -170.1   2.548   1.00    0.0
    5   9.365  -173.5   0.018   1.00    0.0
    5  17.155  -178.3   0.043   1.00    0.0
===========================================
           J2031+1219   X-band

  663   0.000     0.0   0.216   1.00    0.0
  175   1.032  -151.1   0.619   1.00    0.0
   33   2.214  -156.3   0.387   1.00    0.0
   13   4.110  -170.8   0.004   1.00    0.0
===========================================
           J2031+5455   S-band

  571   0.000     0.0   2.320   0.28    4.5
   55   2.184    19.2   1.416   1.00    0.0
   48  12.382     7.0   6.458   1.00    0.0
   76  20.666     8.8   2.274   1.00    0.0
===========================================
           J2031+5455   X-band

  272   0.000     0.0   0.538   0.28   -6.6
  185   1.550     0.9   0.514   1.00    0.0
   86   2.875     4.6   1.226   1.00    0.0
===========================================
           J2051+7441   S-band

  209   0.000     0.0   2.286   1.00    0.0
   18   7.926   -52.2   0.002   1.00    0.0
    6  17.209   -49.4   0.262   1.00    0.0
===========================================
           J2051+7441   X-band

  123   0.000     0.0   0.176   1.00    0.0
   20   0.510   -67.0   0.000   1.00    0.0
   45   2.519   -55.8   1.916   1.00    0.0
   14   6.079   -51.9   0.725   1.00    0.0
===========================================
           J2056-4714   S-band

  884   0.000     0.0   4.636   0.30   -7.3
===========================================
           J2056-4714   X-band

  585   0.000     0.0   1.487   0.34   -8.2
===========================================
           J2101+0341   S-band

  560   0.000     0.0   0.820   1.00    0.0
   89   2.622    15.0   1.750   1.00    0.0
===========================================
           J2101+0341   X-band

  389   0.000     0.0   0.608   0.13   14.6
   45   0.978    28.2   0.500   1.00    0.0
   24   2.376    26.6   0.708   1.00    0.0
===========================================
           J2115+2933   S-band

  627   0.000     0.0   0.469   1.00    0.0
  176   2.367   179.4   3.975   1.00    0.0
===========================================
           J2115+2933   X-band

  447   0.000     0.0   0.134   1.00    0.0
  195   0.433  -178.6   0.379   1.00    0.0
   53   1.982   178.3   2.709   1.00    0.0
===========================================
           J2123+0535   S-band

 2094   0.000     0.0   1.160   0.69  -65.9
===========================================
           J2123+0535   X-band

 1554   0.000     0.0   0.457   0.36    2.2
  553   0.798   -65.9   0.882   1.00    0.0
===========================================
           J2129-1538   S-band

  771   0.000     0.0   1.068   1.00    0.0
===========================================
           J2129-1538   X-band

  746   0.000     0.0   0.264   1.00    0.0
  135   1.536  -171.6   0.394   1.00    0.0
===========================================
           J2131-1207   S-band

 1646   0.000     0.0   3.205   0.53   13.9
  598   4.017  -147.2   0.586   1.00    0.0
  108  13.886  -149.2   5.138   1.00    0.0
   24  24.862  -154.7   0.033   1.00    0.0
===========================================
           J2131-1207   X-band

 2919   0.000     0.0   1.060   0.28   22.8
  588   3.903  -146.0   1.008   1.00    0.0
   17  14.302  -147.8   1.206   1.00    0.0
===========================================
           J2134-0153   S-band

 1291   0.000     0.0   0.814   1.00    0.0
 1175   1.044   145.2   1.753   1.00    0.0
  145  17.250   103.1  12.742   1.00    0.0
  106  23.251    92.4   4.772   1.00    0.0
===========================================
           J2134-0153   X-band

 1196   0.000     0.0   0.449   1.00    0.0
  640   0.725   111.3   0.316   1.00    0.0
  266   1.471   108.1   1.192   1.00    0.0
   50  21.375    97.9   8.122   1.00    0.0
===========================================
           J2139+1423   S-band

  995   0.000     0.0   0.874   1.00    0.0
  250   2.332  -149.2   1.079   1.00    0.0
   92   5.253   179.6   2.145   1.00    0.0
===========================================
           J2139+1423   X-band

 1809   0.000     0.0   0.402   0.51  -49.1
  319   0.566   -92.7   0.263   1.00    0.0
   95   1.083  -120.0   0.413   1.00    0.0
   53   3.231  -152.5   2.538   1.00    0.0
===========================================
           J2146-1525   S-band

  304   0.000     0.0   0.722   1.00    0.0
  112   3.228    30.3   1.971   1.00    0.0
   53   8.572    54.7   3.248   1.00    0.0
===========================================
           J2146-1525   X-band

  348   0.000     0.0   0.111   1.00    0.0
   66   0.960    12.0   0.372   1.00    0.0
   13   3.349    25.9   0.490   1.00    0.0
   15   4.789    31.0   1.370   1.00    0.0
===========================================
           J2147+0929   S-band

  477   0.000     0.0   1.117   1.00    0.0
   98   2.282    85.8   3.825   1.00    0.0
===========================================
           J2147+0929   X-band

  214   0.000     0.0   0.171   1.00    0.0
  138   0.489    78.6   0.947   1.00    0.0
   24   4.296    74.8   5.091   1.00    0.0
===========================================
           J2148+0657   S-band

 2664   0.000     0.0   1.256   0.76  -49.5
  227   2.814   126.4   1.744   1.00    0.0
  215   5.611   133.6   1.133   1.00    0.0
  152   8.671   143.6   1.383   1.00    0.0
  191  58.234   153.3  14.815   1.00    0.0
  137  73.415   161.0   5.313   1.00    0.0
===========================================
           J2148+0657   X-band

 4211   0.000     0.0   0.340   0.67   59.4
 2235   0.491   120.8   0.286   1.00    0.0
 1072   0.955   129.5   0.589   1.00    0.0
   40   5.544   133.8   1.880   1.00    0.0
===========================================
           J2152+1734   S-band

  569   0.000     0.0   0.879   1.00    0.0
  130   2.453   -73.7   2.801   1.00    0.0
   41   8.474   -85.5   5.610   1.00    0.0
   18  68.903   -75.9   8.556   1.00    0.0
===========================================
           J2152+1734   X-band

  390   0.000     0.0   0.230   1.00    0.0
  186   0.485   -81.7   0.339   1.00    0.0
   31   1.111   -73.4   0.545   1.00    0.0
   38   2.874   -87.0   1.884   1.00    0.0
===========================================
           J2158-1501   S-band

  883   0.000     0.0   1.173   1.00    0.0
 1114   2.960  -156.2   1.517   1.00    0.0
===========================================
           J2158-1501   X-band

  824   0.000     0.0   0.051   1.00    0.0
  262   1.016  -152.0   0.200   1.00    0.0
  465   3.329  -149.4   1.134   1.00    0.0
===========================================
           J2158-3013   S-band

  248   0.000     0.0   0.496   1.00    0.0
   39   3.301   125.6   3.026   1.00    0.0
   12  15.045   105.6   2.460   1.00    0.0
===========================================
           J2158-3013   X-band

  231   0.000     0.0   0.604   0.43    5.0
   10   2.359    98.1   0.495   1.00    0.0
===========================================
           J2202+4216   S-band

 1415   0.000     0.0   2.364   0.32   20.6
  317   2.923  -178.2   1.885   1.00    0.0
  313   6.457   159.1   4.824   1.00    0.0
  148  16.381   157.6  12.131   1.00    0.0
===========================================
           J2202+4216   X-band

 1224   0.000     0.0   0.303   0.23   13.9
  461   1.392  -158.9   0.860   0.38   31.1
  231   2.218  -161.7   0.729   1.00    0.0
  174   3.926  -171.5   1.486   1.00    0.0
  158   6.949   168.8   4.423   1.00    0.0
===========================================
           J2203+3145   S-band

  855   0.000     0.0   1.679   0.49   28.6
  616   3.334  -136.9   1.554   1.00    0.0
   59  10.399  -134.0   3.302   1.00    0.0
   67  17.958  -134.4   4.343   1.00    0.0
===========================================
           J2203+3145   X-band

  785   0.000     0.0   0.108   1.00    0.0
  447   0.573  -153.3   0.206   1.00    0.0
  153   1.487  -150.6   0.526   1.00    0.0
  181   3.904  -144.5   0.895   1.00    0.0
  157   4.681  -135.4   1.130   1.00    0.0
===========================================
           J2212+2355   S-band

  736   0.000     0.0   0.433   1.00    0.0
  131   1.704    26.3   0.741   1.00    0.0
   41   5.891    49.5   7.088   1.00    0.0
===========================================
           J2212+2355   X-band

 1417   0.000     0.0   0.187   1.00    0.0
   91   1.301    24.2   0.907   1.00    0.0
===========================================
           J2216+3518   S-band

  259   0.000     0.0   0.373   1.00    0.0
   51   3.342   178.0   2.544   1.00    0.0
===========================================
           J2216+3518   X-band

  219   0.000     0.0   0.059   1.00    0.0
  103   0.377   166.4   0.186   1.00    0.0
===========================================
           J2218-0335   S-band

  372   0.000     0.0   0.798   1.00    0.0
 1339   1.973  -170.7   1.073   1.00    0.0
   16   8.817  -176.6   0.000   1.00    0.0
===========================================
           J2218-0335   X-band

 1433   0.000     0.0   0.328   0.48   15.1
  313   1.196  -167.9   0.656   1.00    0.0
  386   2.332  -173.6   0.577   1.00    0.0
===========================================
           J2225-0457   S-band

 2388   0.000     0.0   0.789   0.83   13.8
  929   2.101   101.4   6.464   0.41  -63.2
  480  55.038   110.0  12.585   1.00    0.0
===========================================
           J2225-0457   X-band

 3495   0.000     0.0   0.510   0.40  -42.3
 1042   0.624    64.9   0.423   1.00    0.0
  174   3.142   102.7   1.207   1.00    0.0
   54   6.337    97.8   1.824   1.00    0.0
===========================================
           J2229-0832   S-band

  773   0.000     0.0   1.314   1.00    0.0
===========================================
           J2229-0832   X-band

  432   0.000     0.0   0.530   1.00    0.0
===========================================
           J2230-3942   S-band

  225   0.000     0.0   0.592   1.00    0.0
   32   2.710  -149.3   0.001   1.00    0.0
===========================================
           J2230-3942   X-band

  447   0.000     0.0   0.374   1.00    0.0
===========================================
           J2230+6946   S-band

  240   0.000     0.0   1.866   0.38   56.9
   31   3.623    35.5   1.924   1.00    0.0
   14  13.542    40.0   2.799   1.00    0.0
===========================================
           J2230+6946   X-band

  532   0.000     0.0   0.123   1.00    0.0
   30   0.737    77.8   0.325   1.00    0.0
   14   1.730    64.9   0.780   1.00    0.0
===========================================
           J2232+1143   S-band

 2343   0.000     0.0   3.575   0.29  -16.9
 1126   5.284   161.9   1.059   1.00    0.0
 1170   9.264   159.9   3.059   1.00    0.0
  106  12.475   149.0   0.003   1.00    0.0
  653  15.671   141.9   4.422   1.00    0.0
===========================================
           J2232+1143   X-band

 1741   0.000     0.0   0.332   0.50  -33.0
  414   0.940   128.0   0.342   1.00    0.0
  127   1.716   139.8   0.402   1.00    0.0
  167   3.615   160.6   1.462   1.00    0.0
  194   5.351   159.9   0.949   1.00    0.0
  131   6.403   156.2   0.458   1.00    0.0
  225   7.834   160.7   1.307   1.00    0.0
  298  11.027   158.7   3.113   1.00    0.0
   60  16.465   142.2   1.051   1.00    0.0
===========================================
           J2236+2828   S-band

 1804   0.000     0.0   1.003   0.55  -37.7
   95   1.674  -137.8   1.941   1.00    0.0
===========================================
           J2236+2828   X-band

 1217   0.000     0.0   0.319   1.00    0.0
  327   0.612  -138.8   0.300   1.00    0.0
===========================================
           J2246-1206   S-band

 1383   0.000     0.0   1.881   0.35    8.2
  501   2.651    30.2   1.288   1.00    0.0
  158  10.166    36.1   2.981   1.00    0.0
   27  13.315    68.8   3.603   1.00    0.0
===========================================
           J2246-1206   X-band

 1107   0.000     0.0   1.176   0.18   -1.8
  392   1.832    -1.2   0.286   1.00    0.0
  200   3.447    21.6   1.045   1.00    0.0
   48  10.726    31.7   2.748   1.00    0.0
===========================================
           J2253+1942   S-band

  220   0.000     0.0   1.425   0.53   -1.4
   32   2.523  -166.3   0.022   1.00    0.0
   16   3.587   -31.3   0.010   1.00    0.0
===========================================
           J2253+1942   X-band

  233   0.000     0.0   0.116   1.00    0.0
   63   0.529   159.3   0.011   1.00    0.0
   29   0.972   -45.0   0.840   1.00    0.0
   39   1.332  -175.7   0.749   1.00    0.0
===========================================
           J2255+4202   S-band

  475   0.000     0.0   1.286   1.00    0.0
  575   1.143     8.2   0.757   1.00    0.0
   69   3.613    30.7   1.081   1.00    0.0
  132   7.087    41.2   2.670   1.00    0.0
   40  22.200   105.5   4.795   1.00    0.0
===========================================
           J2255+4202   X-band

  298   0.000     0.0   0.169   1.00    0.0
  199   1.817    -8.2   0.531   1.00    0.0
   43   2.576    -7.6   0.556   1.00    0.0
   38   7.130    31.9   2.956   1.00    0.0
===========================================
           J2257+0743   S-band

  359   0.000     0.0   1.049   0.65   70.0
   80   3.285  -104.0   3.210   1.00    0.0
===========================================
           J2257+0743   X-band

  416   0.000     0.0   0.472   0.00   39.7
   48   0.523  -107.7   0.362   1.00    0.0
   36   2.349  -115.7   1.535   1.00    0.0
===========================================
           J2258-2758   S-band

  889   0.000     0.0   1.511   1.00    0.0
  178   3.647  -121.2   0.004   1.00    0.0
   21  13.741  -100.5   0.335   1.00    0.0
===========================================
           J2258-2758   X-band

 5987   0.000     0.0   0.738   0.34    3.1
   28   2.754  -145.5   0.003   1.00    0.0
  106   4.532  -139.1   0.984   1.00    0.0
===========================================
           J2314-3138   S-band

  485   0.000     0.0   0.944   1.00    0.0
   62   6.815   -23.2   3.610   1.00    0.0
===========================================
           J2314-3138   X-band

  346   0.000     0.0   0.256   1.00    0.0
   21   2.082    -8.0   1.133   1.00    0.0
   60   2.837   -17.7   1.508   1.00    0.0
===========================================
           J2322+5057   S-band

  894   0.000     0.0   1.317   0.40   30.5
   22   2.603  -130.2   1.381   1.00    0.0
   80   6.843  -134.1   2.285   1.00    0.0
   38  22.496  -136.3   6.444   1.00    0.0
===========================================
           J2322+5057   X-band

  245   0.000     0.0   0.001   1.00    0.0
  357   0.831  -160.9   0.279   1.00    0.0
  201   1.452  -156.5   0.405   1.00    0.0
   62   2.120  -153.0   0.509   1.00    0.0
   21   7.614  -136.5   2.036   1.00    0.0
===========================================
           J2327-1447   S-band

  548   0.000     0.0   0.848   1.00    0.0
   27  16.482  -125.5   6.590   1.00    0.0
   95 126.710  -121.9  31.823   1.00    0.0
===========================================
           J2327-1447   X-band

  130   0.000     0.0   0.366   1.00    0.0
  412   1.147  -136.3   0.408   1.00    0.0
===========================================
           J2330+1100   S-band

  530   0.000     0.0   0.700   1.00    0.0
  273   1.499   -35.0   0.765   1.00    0.0
  252   8.255   -30.1   2.515   1.00    0.0
===========================================
           J2330+1100   X-band

  258   0.000     0.0   0.216   1.00    0.0
  222   0.981   -27.9   0.400   1.00    0.0
  151   1.702   -39.4   0.427   1.00    0.0
   90   8.775   -30.4   2.414   1.00    0.0
===========================================
           J2331-1556   S-band

  907   0.000     0.0   1.976   1.00    0.0
  118  13.522    76.6   8.236   1.00    0.0
  126  52.827    84.8  12.848   1.00    0.0
===========================================
           J2331-1556   X-band

  935   0.000     0.0   0.478   1.00    0.0
   38   0.697    81.8   0.000   1.00    0.0
  138   1.749    80.4   0.470   1.00    0.0
===========================================
           J2346+0930   S-band

  617   0.000     0.0   1.104   1.00    0.0
  485   2.309    37.2   1.686   1.00    0.0
  195   6.374    56.8   2.943   1.00    0.0
  319 161.499    43.7   6.118   1.00    0.0
===========================================
           J2346+0930   X-band

  684   0.000     0.0   0.185   1.00    0.0
  256   0.873    33.1   0.250   1.00    0.0
  165   2.130    37.9   0.692   1.00    0.0
   30   4.597    37.3   0.054   1.00    0.0
   43   8.978    50.8   1.079   1.00    0.0
===========================================
           J2348-1631   S-band

  923   0.000     0.0   1.256   1.00    0.0
 1127   2.578   123.8   1.578   1.00    0.0
  102   8.309   133.3   2.473   1.00    0.0
===========================================
           J2348-1631   X-band

 1522   0.000     0.0   0.305   1.00    0.0
  264   1.817   129.7   0.659   1.00    0.0
  329   3.337   122.3   1.308   1.00    0.0
===========================================
           J2354+4553   S-band

  712   0.000     0.0   1.806   0.73   81.2
  169   4.465   -69.7   2.946   1.00    0.0
  232   7.411   -80.7   3.460   1.00    0.0
  285   8.451   -53.9  10.919   1.00    0.0
===========================================
           J2354+4553   X-band

  653   0.000     0.0   0.035   1.00    0.0
  536   0.277   -24.5   0.418   1.00    0.0
   54   1.294   -65.9   0.666   1.00    0.0
  215   6.425   -76.9   3.418   1.00    0.0
===========================================
           J2355+4950   S-band

  475   0.000     0.0   0.977   1.00    0.0
  500   2.452   -21.2   1.566   1.00    0.0
  178  18.522   -20.4   1.861   1.00    0.0
   42  20.480   172.1   2.282   1.00    0.0
   73  22.985   166.5   2.012   1.00    0.0
  179  25.832   -34.9   8.634   1.00    0.0
  127  30.344   149.8   4.848   1.00    0.0
  163  30.881   164.1   2.518   1.00    0.0
===========================================
           J2355+4950   X-band

  160   0.000     0.0   0.663   0.83   11.6
  107   0.671   128.4   0.696   1.00    0.0
  128   2.013    -4.7   1.148   1.00    0.0
   45   2.746   -28.5   0.689   1.00    0.0
   43  18.042   -19.9   0.912   1.00    0.0
===========================================
           J2358-1020   S-band

  534   0.000     0.0   0.674   1.00    0.0
   53   3.089  -172.0   3.935   1.00    0.0
    7  13.135   165.9   1.546   1.00    0.0
===========================================
           J2358-1020   X-band

  488   0.000     0.0   0.250   1.00    0.0
   85   0.928  -176.4   1.227   1.00    0.0
===========================================


==> table7.dat <==
Authors: Pushkarev A.B., Kovalev Y.Y.
Table 7: VLBI core component properties
==========================================================================================
Byte-by-byte Description of file: table7.dat
------------------------------------------------------------------------------------------
  Bytes Format Units     Label      Explanations
------------------------------------------------------------------------------------------
   1-10 A10    ---       Source     Source name (J2000)
  14-23 A10    ---       Epoch      Date of observations (yyyy/mm/dd)
  27-30 F4.2   Jy        S_core     Fitted Gaussian core flux density at 2.3 GHz
  34-37 F4.2   mas       Theta_maj  FWHM major axis of the fitted core Gaussian at 2.3 GHz
  40-44 F4.2   mas       Theta_min  FWHM minor axis of the fitted core Gaussian at 2.3 GHz
  47-55 E4.2   K         T_b        Core brightness temperature at 2.3 GHz
  59-62 F4.2   Jy        S_core     Fitted Gaussian core flux density at 8.6 GHz 
  66-69 F4.2   mas       Theta_maj  FWHM major axis of the fitted core Gaussian at 8.6 GHz
  72-76 F4.2   mas       Theta_min  FWHM minor axis of the fitted core Gaussian at 8.6 GHz
  80-88 E4.2   K         T_b        Core brightness temperature at 8.6 GHz
------------------------------------------------------------------------------------------
J0006-0623   2002/03/06   1.53   1.87   1.74   1.48e+11   1.55   0.81   0.27    1.56e+11 
J0011-2612   1999/03/08   0.40   0.57   0.57   6.10e+11   0.33   0.35  <0.35   >8.92e+10 
J0017+8135   2002/03/06   0.56   1.00   0.60   9.60e+11   0.54   0.41   0.18    5.16e+11 
J0019+7327   1999/03/08   0.68   1.51   0.84   3.51e+11   0.14   0.52   0.52    2.36e+10 
J0022+0608   2002/01/16   0.44   1.19   0.62  >1.39e+11   0.41   0.16   0.16   >2.55e+11 
J0027+5958   2001/10/29   0.08   0.82  <0.82  >2.62e+10   0.08   0.20  <0.20   >2.97e+10 
J0035+6130   2002/12/11   0.09   1.93  <1.55  >6.97e+09   0.09   0.45   0.45   >7.29e+09 
J0050-0929   2002/03/06   0.56   1.66   0.92  >8.61e+10   0.74   0.55   0.19   >1.19e+11 
J0059+0006   1999/05/10   0.29   1.41   1.41   5.83e+10   0.10   0.55  <0.55   >9.39e+09 
J0102+5824   2002/01/16   0.57   0.96   0.72   3.17e+11   1.54   0.09  <0.07   >6.89e+12 
J0106-4034   2002/12/11   1.15   0.68  <0.56  >1.12e+12   1.39   0.56   0.24    2.74e+11 
J0108+0135   2002/03/06   1.92   1.43   0.82   1.20e+12   1.18   0.35  <0.13   >1.29e+12 
J0111+3906   2002/05/08   0.50   1.83   1.28   8.27e+10   0.23   0.40  <0.27   >5.89e+10 
J0112+2244   2001/10/29   0.37   0.56   0.56  >2.73e+11   0.42   0.18   0.18   >2.04e+11 
J0113+0222   2003/03/12   0.32   0.87  <0.76  >1.18e+11   0.35   0.67   0.27    3.41e+10 
J0115-0127   2002/03/06   0.80   2.57   1.01   1.70e+11   0.44   0.42   0.25    1.62e+11 
J0116-1136   2002/01/16   0.48   1.38  <0.97  >1.40e+11   0.57   0.54   0.17    1.65e+11 
J0120-2701   2003/03/12   0.16   4.11  <2.25  >6.13e+09   0.29   2.30   0.39    8.40e+09 
J0121+0422   2002/03/06   0.89   1.49   1.05   2.20e+11   0.53   0.54   0.38    6.92e+10 
J0121+1149   2002/01/16   1.27   1.61   0.48   5.98e+11   0.90   0.46   0.12    4.30e+11 
J0132-1654   1999/12/20   0.69   1.66   1.66   1.18e+11   0.79   0.39   0.39    1.75e+11 
J0136+4751   2002/07/24   1.38   1.52   0.53   7.39e+11   3.15   0.19   0.11    4.46e+12 
J0137+3122   2001/10/29   0.47   1.82   0.79  >7.59e+10   0.27   0.36   0.36   >3.42e+10 
J0141-0928   2002/07/24   0.83   0.84  <0.41  >9.85e+11   0.76   0.47   0.40    1.16e+11 
J0151+2744   2002/09/25   0.48   2.72   0.49   1.88e+11   0.32   0.36  <0.28   >1.16e+11 
J0152+2207   2001/10/29   0.39   0.77   0.77   3.60e+11   0.81   0.07  <0.07   >6.69e+12 
J0202-0559   2002/12/11   0.09   3.03  <0.68  >1.05e+10   0.08   0.48  <0.13   >2.19e+10 
J0203+1134   2002/01/16   0.84   1.54   0.76   2.24e+11   0.67   0.38   0.16    2.45e+11 
J0204+1514   2002/03/06   1.22   1.08   0.74   5.02e+11   1.84   0.43   0.19    5.16e+11 
J0204-1701   2002/12/11   1.06   0.91  <0.76  >9.76e+11   0.98   1.81   0.40    5.99e+10 
J0205+3212   2002/09/25   0.40   1.65   0.63   2.21e+11   1.37   0.18   0.16    1.95e+12 
J0209-0438   2002/07/24   0.16   0.94  <0.42  >2.00e+11   0.13   1.03  <0.29   >1.49e+10 
J0210-0737   2002/07/24   0.13   2.62   2.02  >5.56e+09   0.10   0.24   0.24   >2.66e+10 
J0213-0719   2002/07/24   0.09   1.54  <0.51  >2.78e+10   0.10   0.57   0.09   >2.88e+10 
J0215-0343   2002/07/24   0.09   2.44  <2.10  >3.98e+09   0.09   0.29   0.29   >1.76e+10 
J0216-0105   2002/09/25   0.11   1.76  <0.56  >6.68e+10   0.06   4.87  <4.87   >1.06e+08 
J0216-0118   2002/09/25   0.12   1.60  <1.10  >1.58e+10   0.12   0.28  <0.28   >2.55e+10 
J0217-0121   2002/09/25   0.23   1.31  <0.52  >8.05e+10   0.17   0.50   0.30   >1.83e+10 
J0217+0144   2003/03/12   0.37   1.30   1.30   1.39e+11   0.14   0.28  <0.28   >8.18e+10 
J0223-0205   2002/12/11   0.14   1.47   0.83  >2.60e+10   0.13   0.85  <0.32   >7.97e+09 
J0228+6721   1999/03/08   0.96   0.57   0.57   1.04e+12   0.54   0.18   0.18    4.12e+11 
J0231+1322   2002/07/24   0.88   1.04   0.42   1.45e+12   1.28   0.37   0.24    7.22e+11 
J0237+2848   2002/07/24   1.06   0.74  <0.62  >1.19e+12   3.48   0.32   0.22    1.79e+12 
J0238+1636   2002/01/16   1.08   0.54   0.39   2.36e+12   1.30   0.25   0.19    8.70e+11 
J0239-0234   2003/05/07   0.27   0.53   0.53   4.83e+11   0.49   0.20   0.20    4.23e+11 
J0239+0416   2003/06/18   0.32   1.18  <1.18  >1.07e+11   0.51   0.24  <0.24   >2.79e+11 
J0241-0815   2002/03/06   0.61   2.79   2.13   2.42e+10   0.52   0.78   0.42    2.61e+10 
J0242+1101   2003/06/18   0.78   2.41   1.03   2.71e+11   0.55   0.21   0.21    7.87e+11 
J0259+0747   1999/05/10   0.70   1.23  <1.23  >2.06e+11   0.16   0.27   0.27    6.81e+10 
J0302+1218   2002/07/24   0.45   1.03  <0.46  >2.20e+11   0.17   0.66   0.55   >7.93e+09 
J0306+6243   2001/04/09   0.33   2.61   1.51  >1.96e+10   0.15   0.40   0.15   >4.21e+10 
J0313+4120   2003/03/12   0.23   0.65  <0.59  >1.58e+11   0.43   0.40   0.13    1.53e+11 
J0319+1901   2002/09/25   0.51   1.93   0.96   8.47e+10   0.37   0.67   0.26    4.61e+10 
J0325+2224   1999/12/20   0.77   0.66   0.66   1.26e+12   0.44   0.24   0.24    3.96e+11 
J0329+2756   1999/03/08   0.28   0.60   0.60   4.61e+11   0.27   0.28  <0.25   >1.56e+11 
J0336+3218   2001/07/05   0.89   1.63   1.07   2.71e+11   0.87   0.40   0.15    5.36e+11 
J0339-0146   2002/07/24   1.19   0.50  <0.33  >3.09e+12   2.21   0.10  <0.09   >7.91e+12 
J0340-2119   2001/10/29   0.68   1.11   1.11   1.59e+11   0.64   0.24   0.24    2.26e+11 
J0344+1559   2002/12/11   0.26   1.59  <0.99  >3.89e+10   0.19   0.15  <0.15   >1.33e+11 
J0345+1453   2002/01/16   0.22   0.88   0.71   2.09e+11   0.21   0.25  <0.16   >2.22e+11 
J0359+5057   1999/12/20   1.30   6.17   6.17  >7.99e+09   3.22   0.78  <0.78   >8.65e+10 
J0403-3605   2003/03/12   0.73   1.09  <0.80  >4.70e+11   2.20   0.29   0.22    1.37e+12 
J0405-1308   2002/05/08   0.70   3.47   1.35   5.45e+10   1.22   0.25  <0.15   >8.56e+11 
J0407-1211   2002/07/24   0.38   1.08  <0.58  >2.25e+11   0.74   0.16  <0.12   >1.07e+12 
J0408+3032   2003/03/12   0.24   2.81   1.41  >1.43e+10   0.13   0.32  <0.22   >2.94e+10 
J0409-1238   2003/05/07   0.26   0.94   0.94   1.77e+11   0.43   0.22   0.22    3.71e+11 
J0412+2305   2001/04/09   0.24   1.03  <0.80  >1.51e+11   0.19   0.12  <0.12   >4.55e+11 
J0416-1851   2003/06/18   0.29   0.70   0.70   3.45e+11   0.60   0.09   0.09    3.13e+12 
J0418+3801   1999/12/20   0.70   1.81   1.81   5.20e+10   0.45   0.23   0.23    1.44e+11 
J0423+2108   2002/07/24   0.13   0.83   0.83  >4.46e+10   0.13   0.35   0.35   >1.70e+10 
J0424-3756   2003/05/07   0.85   1.26   1.26   2.22e+11   1.10   0.30   0.30    3.64e+11 
J0426+0518   1999/03/08   0.31   1.65   1.65   6.27e+10   0.19   0.42  <0.42   >4.18e+10 
J0427+0457   2002/09/25   0.19   1.05  <0.66  >9.47e+10   0.27   0.31  <0.22   >9.85e+10 
J0433+0521   2002/03/06   0.90   1.00  <0.62  >3.51e+11   0.84   0.41   0.41    8.64e+10 
J0433+2905   2002/05/08   0.41   1.34   0.47  >1.52e+11   0.34   0.31   0.31   >5.87e+10 
J0440-4333   2001/07/05   1.23   1.28  <1.28  >6.79e+11   1.80   0.33   0.33    1.05e+12 
J0442-0017   2003/09/17   0.63   1.53   1.53   1.17e+11   0.45   0.25   0.25    2.18e+11 
J0443+3441   1998/10/01   0.83   0.47   0.47  >8.74e+11   0.50   0.45   0.29   >6.23e+10 
J0449+1121   2002/12/11   1.50   2.02   0.69   5.54e+11   1.57   0.32   0.26    6.76e+11 
J0453-2807   2000/05/22   0.56   0.95  <0.95  >5.17e+11   1.22   0.27  <0.27   >9.67e+11 
J0457-2324   2003/03/12   2.69   1.62   0.45   1.74e+12   2.89   0.51   0.34    5.48e+11 
J0459+0229   2002/01/16   1.10   0.84  <0.77  >1.34e+12   0.41   0.77  <0.62   >4.80e+10 
J0501-0159   2002/03/06   0.31   1.51  <1.40  >1.14e+11   0.89   0.20  <0.11   >2.26e+12 
J0501+1356   2003/05/07   0.17   0.78   0.78  >6.48e+10   0.21   0.18  <0.12   >1.55e+11 
J0502+0609   2002/03/06   1.10   1.32   1.12   3.68e+11   0.86   0.37  <0.31   >2.58e+11 
J0503+0203   2002/05/08   1.79   3.88   1.20   1.43e+11   0.58   1.40   0.42    2.58e+10 
J0505+0459   1999/05/10   0.43   0.69   0.69   4.21e+11   0.36   0.15  <0.15   >4.93e+11 
J0509+1011   2003/03/12   0.29   1.72   0.84  >4.76e+10   0.21   0.25  <0.11   >1.25e+11 
J0510+1800   2002/07/24   0.12   0.43   0.43   2.13e+11   0.47   0.25   0.25    1.71e+11 
J0522-3627   1998/10/01   0.91   1.56   1.56   9.26e+10   0.97   0.24   0.24    3.02e+11 
J0530+1331   2002/05/08   1.50   2.47   1.11  >1.28e+11   1.83   0.14   0.14   >1.47e+12 
J0538-4405   2003/03/12   3.67   2.13   1.53   4.99e+11   4.06   0.41   0.41    7.39e+11 
J0539-2839   2001/04/09   0.97   0.90   0.90   1.16e+12   0.91   0.31   0.31    6.25e+11 
J0541-0541   2003/06/18   0.70   2.79   2.79   3.86e+10   0.60   0.50   0.23    1.58e+11 
J0555+3948   2002/03/06   2.92   1.07   0.87   2.47e+12   3.53   0.41   0.36    1.32e+12 
J0559+2353   2002/12/11   0.42   0.58   0.58  >2.89e+11   0.59   0.20   0.20   >2.33e+11 
J0603+1742   2002/09/25   0.34   1.58   0.65   2.14e+11   0.24   0.08  <0.08   >1.57e+12 
J0605+4030   1999/12/20   0.43   0.58   0.58  >2.96e+11   0.51   0.23  <0.20   >1.79e+11 
J0607-0834   2002/05/08   0.65   1.14   1.14   2.20e+11   0.74   0.28   0.28    2.99e+11 
J0607+6720   1999/05/10   0.84   0.58   0.58   1.72e+12   0.78   0.43   0.29    3.04e+11 
J0609-1542   2002/01/16   1.58   1.08   1.08   4.18e+11   3.19   0.22   0.22    1.40e+12 
J0613+1306   2003/03/12   0.23   1.34   1.34   5.21e+10   0.21   0.14  <0.14   >3.11e+11 
J0613+2604   2002/12/11   0.16   0.91  <0.61  >1.06e+11   0.14   0.11   0.11    2.93e+11 
J0614+6046   2002/03/06   0.56   0.64  <0.63  >1.20e+12   0.15   0.08   0.08    1.30e+12 
J0626+8202   2002/07/24   0.52   0.62   0.49   6.90e+11   0.34   0.48   0.48    4.15e+10 
J0642+6758   2003/06/18   0.37   0.88   0.88   4.62e+11   0.37   0.88   0.88    3.24e+10 
J0646+4451   2002/01/16   0.84   0.64   0.39   3.44e+12   3.19   0.43   0.22    2.45e+12 
J0650-1637   2002/07/24   1.19   1.47   1.05  >1.81e+11   1.72   0.11  <0.11   >2.25e+12 
J0700+1709   2003/09/17   0.61   0.84   0.84  >2.05e+11   0.19   0.25  <0.15   >7.96e+10 
J0721+7120   2002/09/25   0.41   0.32   0.32   1.19e+12   0.85   0.09   0.09    2.13e+12 
J0725-0054   2002/09/25   0.31   1.08  <1.08  >7.01e+10   0.56   0.28   0.28    1.29e+11 
J0725+1425   2003/03/12   0.54   1.09   1.09  >1.06e+11   0.61   0.13   0.13   >6.32e+11 
J0730-1141   2002/03/06   2.50   0.81   0.60   3.12e+12   3.40   0.26   0.26    2.10e+12 
J0735-1735   2002/12/11   0.88   3.57   3.57  >1.61e+10   0.32   0.57   0.57   >1.64e+10 
J0738+1742   2002/05/08   0.96   0.44  <0.31  >2.36e+12   0.69   0.22   0.22    3.19e+11 
J0739+0137   2000/12/04   0.58   2.01   2.01   4.03e+10   0.35   0.27   0.27    9.31e+10 
J0741+3112   1999/03/08   0.49   1.15   1.15   1.43e+11   0.74   0.82   0.18    1.30e+11 
J0745-0044   2001/07/05   0.49   0.17  <0.17  >7.54e+12   0.31   0.40   0.40    6.33e+10 
J0745+1011   2002/05/08   1.32   1.01   1.01   1.10e+12   1.04   0.51   0.51    2.35e+11 
J0746+2549   1999/05/10   0.31   0.45   0.45   1.42e+12   0.38   0.08  <0.08   >3.77e+12 
J0748+2400   2001/10/29   0.31   0.63   0.63   2.51e+11   0.35   0.20   0.20    1.98e+11 
J0750+1231   2003/09/17   0.58   1.65   0.92   1.68e+11   1.55   0.15   0.15    2.05e+12 
J0753+5352   2003/06/18   0.63   1.23   0.70   2.05e+11   0.55   0.20   0.20    2.65e+11 
J0758+3747   1999/03/08   0.11   4.38   4.38   1.38e+09   0.04   1.29   1.29    4.28e+08 
J0808+4950   2002/09/25   0.41   0.71   0.71   4.65e+11   0.48   0.19   0.19    5.21e+11 
J0811+0146   2000/12/04   0.46   0.55   0.55   7.84e+11   0.46   0.23  <0.23   >2.97e+11 
J0815+3635   2002/05/08   0.49   1.30   0.54   3.31e+11   0.48   0.31   0.31    1.67e+11 
J0818+4222   1998/10/01   0.78   1.33   0.54   3.91e+11   0.66   0.10   0.10    1.60e+12 
J0820-1258   2003/03/12   0.27   1.22   1.22  >4.32e+10   0.17   0.36  <0.36   >2.16e+10 
J0824+5552   2003/06/18   0.65   1.10   1.10   3.04e+11   0.37   0.17   0.17    5.17e+11 
J0825+0309   2002/03/06   0.47   1.39  <1.25  >6.34e+10   0.61   0.10   0.10   >9.58e+11 
J0825+1332   2001/04/09   0.21   0.49   0.49  >2.02e+11   0.21   0.19   0.19   >9.45e+10 
J0825+6157   2002/09/25   0.28   0.54  <0.51  >3.67e+11   0.15   0.14  <0.14   >1.93e+11 
J0830+2410   2002/01/16   0.51   1.16   1.16   1.72e+11   0.79   0.22   0.13    8.63e+11 
J0831+0429   1999/05/10   0.58   1.72   1.72   5.39e+10   0.49   0.59   0.59    2.72e+10 
J0832+4913   2002/03/06   0.40   0.88   0.76   2.17e+11   0.19   0.25   0.25    7.71e+10 
J0837+2454   2000/12/04   0.22   0.67   0.67   2.45e+11   0.34   0.56   0.13    1.59e+11 
J0837+5825   2001/10/29   0.35   0.87   0.87   3.36e+11   0.68   0.20   0.20    8.36e+11 
J0839+1802   2002/09/25   0.17   1.08   1.08   4.38e+10   0.10   0.30   0.30    2.28e+10 
J0842+1835   2003/03/12   0.69   2.82   0.65   1.99e+11   0.38   0.24  <0.16   >3.71e+11 
J0854+2006   2002/09/25   1.60   1.51   0.88   3.69e+11   1.95   0.24   0.19    9.45e+11 
J0854+5757   1999/03/08   0.40   0.24   0.24   3.85e+12   0.31   0.22   0.22    2.51e+11 
J0856+2111   2001/04/09   0.31   0.91   0.91  >8.93e+10   0.12   0.27   0.27   >2.80e+10 
J0902-1415   2002/07/24   1.24   1.98  <1.53  >2.23e+11   0.81   0.27   0.27    4.34e+11 
J0903+4651   2002/12/11   0.35   2.66   2.66   2.85e+10   0.43   0.06  <0.06   >4.46e+12 
J0909+0121   2002/05/08   1.06   0.68   0.68   1.09e+12   1.75   0.38  <0.34   >4.53e+11 
J0914+0245   1999/05/10   0.36   0.79   0.79   1.96e+11   0.55   0.31   0.31    1.31e+11 
J0915+2933   2003/05/07   0.11   1.40   0.58  >3.19e+10   0.09   0.26  <0.26   >2.03e+10 
J0920+4441   2003/03/12   0.25   0.29   0.29   2.21e+12   0.52   0.17   0.17    9.69e+11 
J0921-2618   2002/03/06   1.25   3.60   3.60   7.45e+10   1.51   0.27  <0.08   >3.63e+12 
J0922-3959   2002/12/11   0.88   2.03   1.78   9.06e+10   0.89   0.55   0.26    1.61e+11 
J0927-2034   2003/03/12   0.18   0.91  <0.91  >6.88e+10   0.23   0.20  <0.20   >1.33e+11 
J0927+3902   2002/03/06   0.49   1.04   1.04   1.81e+11   0.33   0.70   0.70    1.86e+10 
J0948+4039   2003/06/18   1.55   1.53   0.77   6.94e+11   0.76   0.29   0.29    3.30e+11 
J0954+1743   2002/01/16   0.31   2.69   0.43   1.56e+11   0.37   0.15   0.15    6.31e+11 
J0955+6903   2001/04/09   0.08   0.66   0.66  >4.20e+10   0.12   0.41   0.18   >2.63e+10 
J0956+2515   2002/07/24   0.88   0.56  <0.39  >1.62e+12   0.39   0.14  <0.14   >5.94e+11 
J0958+4725   2003/03/12   1.09   0.50   0.50   2.90e+12   1.66   0.33   0.27    8.77e+11 
J0958+6533   1998/10/01   0.23   1.09   1.09   6.11e+10   0.17   0.21   0.21    8.76e+10 
J1007+1356   2002/01/16   0.40   0.90   0.90   4.29e+11   0.30   0.29  <0.17   >3.70e+11 
J1013+2449   2002/03/06   0.41   1.01   1.01   2.45e+11   0.67   0.26  <0.18   >6.26e+11 
J1017+6116   1999/03/08   0.11   0.87   0.87   1.27e+11   0.13   0.35   0.35    6.46e+10 
J1023+3948   2002/09/25   0.51   1.54   0.73   2.41e+11   0.20   0.17   0.17    2.64e+11 
J1024-0052   2002/07/24   0.25   1.31   1.31   1.21e+11   0.15   0.37   0.37    6.25e+10 
J1024+1912   1999/05/10   0.20   0.41  <0.41  >5.22e+11   0.43   0.15   0.15    5.88e+11 
J1033+4116   2002/12/11   0.31   1.24  <0.96  >1.29e+11   1.03   0.52   0.22    3.15e+11 
J1037-2934   2002/07/24   0.68   0.42  <0.26  >1.93e+12   0.93   0.41   0.41    1.21e+11 
J1041+5233   1998/10/01   0.46   0.96   0.96   1.96e+11   0.30   0.27   0.27    1.15e+11 
J1042+1203   2001/10/29   0.39   1.48  <1.48  >8.56e+10   0.25   0.60   0.60    2.36e+10 
J1044+0655   2003/03/12   0.19   0.93  <0.93  >8.67e+10   0.29   0.15   0.15    3.63e+11 
J1044+8054   2001/07/05   0.39   0.34   0.34   1.74e+12   0.55   0.11   0.11    1.57e+12 
J1048-1909   2003/05/07   0.65   0.69   0.69   5.11e+11   0.88   0.31   0.31    2.40e+11 
J1048+7143   2002/01/16   1.54   0.85   0.77   1.18e+12   0.39   0.24   0.24    2.30e+11 
J1051+2119   2002/01/16   1.02   1.22   0.85   5.29e+11   0.33   0.18   0.18    4.05e+11 
J1056+7011   2002/03/06   0.31   0.50   0.50   9.86e+11   0.38   0.15   0.15    9.30e+11 
J1058+0133   1998/10/01   1.24   1.22   1.22   3.65e+11   1.08   0.26   0.26    5.06e+11 
J1104+3812   2002/07/24   0.29   0.38  <0.38  >4.93e+11   0.29   0.13   0.13    3.09e+11 
J1118+1234   2003/03/12   0.72   1.37   1.37   2.81e+11   0.71   0.31   0.31    3.88e+11 
J1125+2610   2002/09/25   0.63   1.06   0.67  >2.08e+11   0.43   0.28   0.28   >8.78e+10 
J1127-1857   2002/03/06   0.92   1.44   0.73   4.19e+11   0.82   0.23   0.23    5.25e+11 
J1130-1449   2002/07/24   1.40   0.44  <0.44  >4.60e+12   1.12   0.38  <0.16   >8.24e+11 
J1130+3815   2002/03/06   0.72   0.70  <0.68  >7.72e+11   0.76   0.12   0.12    1.97e+12 
J1133+0040   2002/12/11   0.23   2.65  <1.66  >3.25e+10   0.26   0.47   0.47    5.17e+10 
J1145+1936   1999/03/08   0.12   0.70   0.70   6.04e+10   0.10   0.32   0.32    1.69e+10 
J1147-0724   2002/03/06   0.43   0.79   0.79   3.79e+11   0.68   0.31   0.31    2.72e+11 
J1147-3812   2002/09/25   1.96   1.08   0.73   1.19e+12   2.34   0.29   0.19    1.43e+12 
J1150-0023   2003/06/18   1.16   2.48   2.48   1.32e+11   0.26   0.73   0.73    2.37e+10 
J1150+2417   2003/05/07   0.41   1.01   1.01  >9.52e+10   0.45   0.37   0.37   >5.36e+10 
J1153+8058   2002/05/08   0.41   0.94   0.46   5.04e+11   0.68   0.20   0.11    1.20e+12 
J1159-0940   2000/05/22   0.10   0.67   0.67  >4.92e+10   0.16   0.44   0.44   >1.36e+10 
J1159+2914   2002/03/06   1.22   1.60   0.88   3.52e+11   2.42   0.12   0.12    5.03e+12 
J1215+3448   2002/12/11   0.63   1.11   1.11   2.20e+11   0.37   0.75   0.40    3.69e+10 
J1217+3007   2002/07/24   0.27   1.12  <0.86  >8.00e+10   0.25   0.19  <0.15   >1.86e+11 
J1219+4829   2002/01/16   0.55   1.48   0.53   3.37e+11   0.28   0.09   0.09    1.10e+12 
J1221+2813   2002/03/06   0.18   1.11   1.11   3.67e+10   0.16   0.26   0.26    4.46e+10 
J1222+0413   2002/03/06   0.43   0.37  <0.37  >1.43e+12   0.52   0.06   0.06    4.34e+12 
J1224+0330   1998/10/01   0.28   1.02   1.02   1.24e+11   0.43   0.16   0.16    5.73e+11 
J1228+3706   2003/03/12   0.28   1.57   1.10   9.54e+10   0.20   0.21   0.21    1.90e+11 
J1230+1223   2002/03/06   1.42   2.74   1.26   9.66e+10   1.29   0.60   0.60    5.88e+10 
J1239-1023   2000/12/04   1.05   2.25   2.25   8.52e+10   0.56   0.42   0.42    9.13e+10 
J1242+3751   2000/05/22   0.42   1.49   0.80   1.94e+11   0.49   0.33   0.17    3.24e+11 
J1246-0730   2001/07/05   0.32   0.67   0.67   3.80e+11   0.42   0.39   0.39    1.03e+11 
J1246-2547   2003/05/07   0.81   0.97   0.97   3.29e+11   0.72   0.24   0.24    3.30e+11 
J1254+1141   2002/05/08   0.46   1.44  <1.03  >1.36e+11   0.38   0.05  <0.05   >4.35e+12 
J1256+5652   1999/03/08   0.09   0.79   0.79   3.42e+10   0.10   0.30   0.30    1.83e+10 
J1257-3155   2003/03/12   1.32   3.68   0.79   3.09e+11   0.98   0.40  <0.40   >2.94e+11 
J1302+5748   2002/05/08   0.67   0.71   0.55  >4.03e+11   0.70   0.24   0.14   >3.35e+11 
J1305-1033   2001/10/29   1.00   0.85   0.85   4.16e+11   0.21   0.27  <0.27   >5.93e+10 
J1309+1154   2002/12/11   0.70   1.79   0.72  >1.28e+11   0.77   0.67   0.39   >4.81e+10 
J1310+3220   2002/01/16   1.14   1.74   0.60   4.17e+11   0.78   0.14  <0.13   >1.13e+12 
J1310+3233   2002/07/24   0.58   0.61   0.32   1.87e+12   0.64   0.29   0.29    3.26e+11 
J1316-3338   2002/09/25   0.92   1.29  <1.07  >3.45e+11   1.00   0.33  <0.23   >4.73e+11 
J1327+2210   2002/05/08   0.70   0.50   0.50   1.55e+12   0.62   0.34   0.22    3.26e+11 
J1329+3154   2000/12/04   1.13   0.66   0.66  >6.01e+11   0.89   0.30   0.18   >2.61e+11 
J1331+3030   2003/03/12   3.16   6.60   6.60   3.13e+10   0.76   2.99   2.99    2.57e+09 
J1332+4722   2001/07/05   0.27   0.21   0.21   2.43e+12   0.49   0.24   0.12    4.85e+11 
J1337-1257   2002/12/11   2.12   1.97   0.87   4.45e+11   4.07   0.62   0.18    9.08e+11 
J1343+6602   2000/12/04   0.37   0.35   0.35   1.27e+12   0.47   0.34   0.16    2.44e+11 
J1344+6606   2001/10/29   0.58   0.73   0.73   5.94e+11   0.33   0.30   0.30    1.38e+11 
J1349+5341   2002/01/16   0.25   0.42  <0.37  >7.37e+11   0.29   0.13  <0.12   >6.20e+11 
J1352-4412   2003/09/17   0.38   1.37   1.37  >4.68e+10   0.41   0.27   0.27   >9.15e+10 
J1354-0206   2002/07/24   0.73   0.90  <0.51  >1.76e+12   0.40   0.14  <0.14   >1.67e+12 
J1357-1527   1999/03/08   0.29   0.49  <0.49  >8.26e+11   0.25   0.27   0.27    1.66e+11 
J1357+1919   1998/10/01   0.39   0.30  <0.30  >1.73e+12   0.56   0.30  <0.26   >2.01e+11 
J1357+7643   2002/03/06   0.76   0.63  <0.55  >5.16e+11   0.99   0.20   0.20   >3.95e+11 
J1404-0130   2002/03/06   0.34   1.82   1.21   5.66e+10   0.18   0.18  <0.17   >1.45e+11 
J1407+2827   2002/03/06   1.56   2.35   1.75   9.54e+10   1.20   0.51   0.42    1.00e+11 
J1408-0752   2003/03/12   0.60   1.06   1.06   3.07e+11   1.31   0.35   0.24    6.43e+11 
J1411+2134   2002/07/24   0.18   0.21  <0.21  >2.98e+12   0.17   0.51   0.19    8.91e+10 
J1416+3444   2000/05/22   0.28   0.73   0.73  >1.23e+11   0.13   0.56   0.56   >7.13e+09 
J1419+2706   2000/05/22   0.19   0.58   0.58   2.08e+11   0.31   0.18   0.18    2.48e+11 
J1419+5423   2003/03/12   0.33   0.17  <0.17  >2.88e+12   0.41   0.14   0.14    4.21e+11 
J1422+3223   2002/12/11   0.22   0.41   0.41   5.03e+11   0.17   0.98   0.17    2.80e+10 
J1426+3625   2000/05/22   0.39   0.64   0.64   4.63e+11   0.12   0.28   0.28    5.28e+10 
J1427+2348   2003/06/18   0.26   2.16   1.80  >1.58e+10   0.11   0.24   0.24   >3.14e+10 
J1427-4206   2002/03/06   0.84   4.35   2.10   5.41e+10   1.14   0.54   0.21    4.18e+11 
J1430+4204   2001/04/09   0.11   0.69   0.69   3.08e+11   0.06   0.16  <0.16   >2.19e+11 
J1432+3618   2000/05/22   0.08   0.50   0.50   7.64e+10   0.07   0.30   0.30    1.35e+10 
J1434+1952   2002/05/08   0.18   0.83   0.83   1.46e+11   0.14   0.18   0.18    1.68e+11 
J1435+3012   2003/06/18   0.14   0.91   0.91  >3.89e+10   0.11   0.13   0.13   >1.10e+11 
J1436+6336   2001/10/29   0.16   0.82   0.82   1.68e+11   0.21   0.22   0.22    2.16e+11 
J1438-2204   1999/05/10   0.18   0.59   0.59   2.65e+11   0.64   0.22   0.22    4.67e+11 
J1438+3710   2000/05/22   0.13   0.88   0.88  >4.00e+10   0.16   0.18   0.18   >8.70e+10 
J1439+3253   2000/05/22   0.07   0.57  <0.57  >5.39e+10   0.06   0.36  <0.36   >8.06e+09 
J1445+0958   1999/05/10   0.48   1.02   1.02   4.89e+11   0.15   0.19  <0.19   >3.19e+11 
J1445-1629   2003/03/12   0.27   1.76  <1.67  >2.13e+10   0.27   0.36   0.36   >3.28e+10 
J1448-1620   2002/01/16   0.51   0.72   0.72   7.88e+11   0.34   0.81   0.19    1.24e+11 
J1448+7601   2002/03/06   0.22   0.63  <0.55  >2.49e+11   0.15   0.07   0.07    8.10e+11 
J1453+2648   2000/12/04   0.15   0.72  <0.72  >6.81e+10   0.17   0.13  <0.13   >1.56e+11 
J1454-3747   2002/12/11   0.92   2.15   0.73   1.79e+11   0.46   0.43   0.43    5.36e+10 
J1454-4012   2002/05/08   0.32   1.47  <0.84  >1.71e+11   0.28   0.79   0.23    6.99e+10 
J1500+4751   2001/04/09   0.12   0.56   0.56  >9.12e+10   0.14   0.22  <0.18   >5.95e+10 
J1504+1029   2003/09/17   1.46   0.74   0.74   1.77e+12   1.39   0.29   0.13    1.76e+12 
J1505+0326   2002/09/25   0.52   0.71   0.71   3.46e+11   0.75   0.15   0.15    7.41e+11 
J1506+3730   2002/12/11   0.29   0.61   0.61   3.10e+11   0.26   0.23  <0.20   >1.50e+11 
J1507-1652   2001/10/29   0.27   0.85  <0.85  >1.63e+11   1.12   0.30   0.30    3.91e+11 
J1510-0543   2001/07/05   0.25   0.73  <0.73  >2.43e+11   0.41   0.24   0.24    2.66e+11 
J1510+5702   1998/10/01   0.29   0.25  <0.25  >5.93e+12   0.37   0.34   0.34    2.78e+11 
J1513-1012   2003/05/07   0.60   0.95   0.95   3.87e+11   0.40   0.38   0.38    1.15e+11 
J1516+1932   2003/03/12   0.37   0.68  <0.36  >3.66e+11   0.29   0.20  <0.14   >1.86e+11 
J1517-2422   2002/03/06   0.83   1.11  <0.77  >2.35e+11   0.73   0.32   0.32    1.22e+11 
J1540+1447   2002/05/08   0.48   0.56   0.56   8.44e+11   0.55   0.14   0.14    1.16e+12 
J1550+0527   2003/06/18   2.64   0.84   0.84   2.10e+12   2.13   0.38   0.38    5.86e+11 
J1557-0001   2002/07/24   0.56   0.71   0.71   7.15e+11   0.70   0.25   0.25    4.99e+11 
J1607-3331   2003/06/18   0.26   1.30   1.30  >3.63e+10   0.24   0.64  <0.64   >9.76e+09 
J1608+1029   2002/03/06   1.90   0.76   0.76   1.28e+12   2.46   0.18   0.18    1.98e+12 
J1613+3412   2003/03/12   2.10   2.17   0.88   6.18e+11   2.33   0.23   0.23    1.74e+12 
J1616+0459   1999/03/08   0.51   0.79   0.79   7.97e+11   0.37   0.37   0.37    1.83e+11 
J1619+0613   2003/03/12   0.53   0.77   0.77   6.46e+11   0.45   0.52   0.29    1.48e+11 
J1625-2527   2003/03/12   0.78   0.85   0.85   4.54e+11   1.58   0.25   0.13    1.42e+12 
J1625+4134   2001/07/05   0.57   1.64   1.64   1.74e+11   0.38   0.18   0.18    6.83e+11 
J1626-2951   2003/05/07   1.17   1.90   1.90   1.39e+11   0.72   0.92   0.21    1.11e+11 
J1632+8232   2001/04/09   0.14   0.43   0.43   1.78e+11   0.21   0.09   0.09    4.19e+11 
J1635+3808   1998/10/01   0.95   0.98   0.98   6.47e+11   0.73   0.31   0.31    3.60e+11 
J1638+5720   2003/06/18   0.81   0.99   0.99   3.40e+11   1.07   0.45   0.14    4.88e+11 
J1640+3946   2002/03/06   0.82   0.89   0.89   6.44e+11   0.57   0.33   0.33    2.25e+11 
J1641+2257   2002/05/08   0.28   0.68   0.68   4.22e+11   0.38   0.20  <0.16   >6.07e+11 
J1642+6856   2002/03/06   0.37   0.40  <0.39  >9.65e+11   0.73   0.04  <0.04   >1.10e+13 
J1658+0515   2002/09/25   0.37   0.73   0.73   2.98e+11   0.53   0.30  <0.14   >4.01e+11 
J1658+0741   2002/07/24   0.58   1.50   1.50   9.49e+10   0.78   0.47   0.47    9.08e+10 
J1658+3443   2002/01/16   0.34   0.72  <0.50  >6.65e+11   0.16   0.23  <0.14   >2.38e+11 
J1658+4737   2002/12/11   1.09   1.70   0.50   4.71e+11   0.60   0.71   0.26    8.28e+10 
J1700-2610   2002/03/06   0.35   2.38  <1.09  >5.12e+10   0.34   0.30   0.30    1.02e+11 
J1707+0148   2003/03/12   0.59   1.24   1.24   3.19e+11   0.69   0.33   0.19    6.47e+11 
J1719+1745   2003/05/07   0.49   0.50  <0.50  >7.03e+11   0.39   0.26  <0.26   >1.42e+11 
J1727+4530   2002/12/11   0.76   0.31  <0.26  >3.82e+12   0.65   0.12  <0.09   >1.71e+12 
J1728+0427   2002/09/25   0.73   1.43   1.07   1.43e+11   0.31   0.49   0.49    2.78e+10 
J1728+5013   2002/12/11   0.13   1.16  <1.16  >2.29e+10   0.10   0.27   0.27    2.51e+10 
J1733-1304   2001/10/29   2.53   1.71   1.71   3.86e+11   1.91   0.15   0.15    2.70e+12 
J1734+3857   2001/10/29   0.34   0.70   0.70   3.24e+11   0.68   0.32   0.14    4.76e+11 
J1740+5211   2002/03/06   0.43   1.06   0.79   2.89e+11   0.52   0.07   0.07    4.25e+12 
J1743-0350   2002/05/08   3.01   1.38   1.08   9.68e+11   3.96   0.65   0.40    5.16e+11 
J1745+1720   1999/05/10   0.57   1.41   0.81   3.14e+11   0.36   0.43   0.17    2.22e+11 
J1746+6226   2002/07/24   0.22   0.41  <0.37  >1.69e+12   0.60   0.35   0.18    7.60e+11 
J1748+7005   1999/03/08   0.40   2.05   0.73   1.07e+11   0.25   0.11  <0.11   >6.33e+11 
J1751+0939   2002/05/08   1.70   0.58   0.29   3.18e+12   2.58   0.34   0.07    2.35e+12 
J1753+2848   2002/05/08   0.19   0.41  <0.41  >2.58e+11   1.01   0.10  <0.08   >2.24e+12 
J1753+4409   2003/06/18   0.33   1.54  <1.30  >7.14e+10   0.69   0.27  <0.23   >3.45e+11 
J1800+3848   2002/07/24   0.30   0.65   0.65   5.18e+11   0.89   0.32   0.22    6.52e+11 
J1800+7828   2002/05/08   1.27   1.04   0.50   9.65e+11   1.52   0.20   0.13    1.67e+12 
J1806+6949   1998/10/01   0.49   0.48   0.48   5.11e+11   0.36   0.12   0.12    3.93e+11 
J1808+4542   2001/10/29   0.11   0.31   0.31   4.88e+11   0.17   0.04  <0.04   >3.38e+12 
J1823+7938   2000/12/04   0.17   0.96   0.96   5.24e+10   0.16   0.56   0.21    2.72e+10 
J1824+1044   2002/01/16   0.73   2.26   0.40   4.49e+11   0.39   0.56   0.14    1.99e+11 
J1824+5651   2003/03/12   0.40   0.39   0.39   9.87e+11   0.75   0.15   0.15    8.68e+11 
J1832+2833   2002/03/06   0.27   0.61  <0.59  >2.79e+11   0.46   0.15  <0.11   >7.73e+11 
J1842+6809   2001/04/09   0.20   0.49  <0.46  >3.06e+11   0.67   0.11  <0.10   >1.42e+12 
J1842+7946   2002/01/16   0.13   0.96  <0.92  >3.62e+10   0.11   0.06  <0.06   >5.57e+11 
J1849+6705   2003/06/18   0.33   0.45   0.45   6.42e+11   0.91   0.09   0.09    2.92e+12 
J1911-2006   2002/07/24   1.17   2.54   1.38   1.66e+11   0.99   0.32   0.32    3.43e+11 
J1924-2914   2003/03/12   6.16   7.42   1.69   1.55e+11   6.66   0.99   0.29    5.16e+11 
J1928+0848   2002/03/06   0.25   2.45   1.01  >2.40e+10   0.16   1.35   0.20   >9.66e+09 
J1931+2243   2001/07/05   0.43   0.83   0.83  >1.46e+11   0.24   0.16   0.16   >1.66e+11 
J1935+2031   2002/12/11   0.31   3.28   2.61  >8.45e+09   0.26   0.97   0.28   >1.59e+10 
J1939-1002   1998/10/01   0.35   0.65   0.65   9.43e+11   0.35   0.43   0.43    1.44e+11 
J1939-1525   2002/07/24   0.61   1.09   1.09   3.22e+11   0.70   0.28  <0.21   >5.34e+11 
J1946+2300   2002/12/11   0.14   2.63   2.28  >5.45e+09   0.16   0.37   0.37   >1.82e+10 
J1953+3537   2002/05/08   0.09   5.11   5.11  >7.69e+08   0.28   0.96   0.27   >1.79e+10 
J1955+5131   1999/03/08   0.33   0.18   0.18   5.26e+12   0.37   0.33   0.04    9.97e+11 
J1957+3338   2003/03/12   0.10   0.95   0.95  >2.46e+10   0.16   0.34   0.20   >3.90e+10 
J1957-3845   2002/12/11   1.69   1.28   0.77   7.48e+11   3.42   0.43   0.16    1.52e+12 
J2000-1748   2001/10/29   1.47   0.79   0.79   8.96e+11   1.73   0.21   0.21    1.06e+12 
J2003-3251   2001/07/05   0.61   1.97   1.97   1.75e+11   0.25   0.49  <0.49   >8.24e+10 
J2005+7752   1998/10/01   0.92   1.34   0.27   8.00e+11   0.77   0.18  <0.18   >5.33e+11 
J2011-0644   2002/01/16   1.67   4.21   2.14   6.69e+10   0.51   2.47   0.77    6.81e+09 
J2022+6136   2002/03/06   1.12   3.85   2.26   3.70e+10   1.48   0.49   0.35    1.76e+11 
J2023+3153   2002/07/24   0.57   4.58   3.28  >8.90e+09   0.31   0.62   0.30   >2.70e+10 
J2031+1219   1999/05/10   0.36   0.47   0.47   8.33e+11   0.66   0.22   0.22    5.17e+11 
J2031+5455   2003/03/12   0.57   2.32   0.65  >8.87e+10   0.27   0.54   0.15   >5.59e+10 
J2051+7441   2003/06/18   0.21   2.29   2.29  >9.33e+09   0.12   0.18   0.18   >6.52e+10 
J2056-4714   2002/07/24   0.88   4.64   1.41   7.85e+10   0.59   1.49   0.51    3.15e+10 
J2101+0341   2002/09/25   0.56   0.82   0.82   3.93e+11   0.39   0.33  <0.23   >1.74e+11 
J2115+2933   1999/03/08   0.63   0.47   0.47   1.68e+12   0.45   0.13   0.13    1.02e+12 
J2123+0535   2002/12/11   2.09   1.16   0.80   1.55e+12   1.55   0.44  <0.26   >6.49e+11 
J2129-1538   2001/04/09   0.77   1.07   1.07   6.77e+11   0.75   0.26   0.26    7.53e+11 
J2131-1207   2003/03/12   1.65   3.20   1.70   1.06e+11   2.92   1.06   0.29    2.31e+11 
J2134-0153   2003/06/18   1.29   0.81   0.81   1.04e+12   1.20   0.45   0.45    2.22e+11 
J2139+1423   2002/01/16   1.00   0.87   0.87   1.04e+12   1.81   0.40   0.21    1.23e+12 
J2146-1525   2002/05/08   0.30   0.72   0.72   2.37e+11   0.35   0.15  <0.15   >4.56e+11 
J2147+0929   2000/12/04   0.48   1.12   1.12   1.89e+11   0.21   0.23  <0.23   >1.40e+11 
J2148+0657   2002/03/06   2.66   1.26   0.95   1.04e+12   4.21   0.34   0.23    1.78e+12 
J2152+1734   2003/09/17   0.57   0.88   0.88  >1.72e+11   0.39   0.23   0.23   >1.21e+11 
J2158-1501   2003/09/17   0.88   1.17   1.17   2.51e+11   0.82   0.14  <0.14   >1.11e+12 
J2158-3013   2002/01/16   0.25   1.10  <1.10  >5.40e+10   0.23   0.63  <0.23   >2.96e+10 
J2202+4216   2002/01/16   1.42   2.36   0.76   1.96e+11   1.22   0.30   0.07    1.01e+12 
J2203+3145   2001/07/05   0.86   1.68   0.82   1.89e+11   0.78   0.11   0.11    1.43e+12 
J2212+2355   2001/10/29   0.74   0.43   0.43   1.94e+12   1.42   0.19   0.19    1.41e+12 
J2216+3518   1999/03/08   0.26   0.37   0.37   6.56e+11   0.22   0.07  <0.07   >1.18e+12 
J2218-0335   2002/03/06   0.37   0.80   0.80   2.60e+11   1.43   0.33   0.16    8.66e+11 
J2225-0457   2002/09/25   2.39   0.79   0.66   2.59e+12   3.49   0.51   0.21    1.31e+12 
J2229-0832   1999/03/08   0.77   1.31   1.31   2.68e+11   0.43   0.53   0.53    6.45e+10 
J2230-3942   2001/07/05   0.22   4.03  <4.03  >4.26e+09   0.45   0.37   0.37    6.91e+10 
J2230+6946   2002/09/25   0.24   1.87   0.70  >4.29e+10   0.53   0.12   0.12   >5.79e+11 
J2232+1143   2002/09/25   2.34   3.57   1.03   3.02e+11   1.74   0.33   0.17    1.05e+12 
J2236+2828   2002/09/25   1.80   1.00   0.56   1.36e+12   1.22   0.32   0.32    3.51e+11 
J2246-1206   2002/12/11   1.38   1.88   0.66   4.24e+11   1.11   1.18   0.21    1.18e+11 
J2253+1942   2002/12/11   0.22   1.42   0.75   6.19e+10   0.23   0.12   0.12    3.64e+11 
J2255+4202   1998/10/01   0.47   1.29   1.29   1.66e+11   0.30   0.17   0.17    4.22e+11 
J2257+0743   2002/05/08   0.36   1.08  <0.72  >1.28e+11   0.42   0.19  <0.15   >2.77e+11 
J2258-2758   2002/03/06   0.89   1.51   1.51   1.75e+11   5.99   0.74   0.25    1.02e+12 
J2314-3138   2003/06/18   0.49   1.17  <1.17  >1.93e+11   0.35   0.51  <0.51   >5.01e+10 
J2322+5057   2002/12/11   0.89   1.32   0.53   6.78e+11   0.25   0.08  <0.08   >1.30e+12 
J2327-1447   2001/10/29   0.55   0.85   0.85   6.17e+11   0.13   0.39  <0.39   >4.98e+10 
J2330+1100   2003/05/07   0.53   0.70   0.70   6.30e+11   0.26   0.22   0.22    2.25e+11 
J2331-1556   1999/05/10   0.91   1.98   1.98   1.17e+11   0.93   0.48   0.48    1.44e+11 
J2346+0930   2002/01/16   0.62   1.10   1.10   1.98e+11   0.68   0.19   0.19    5.48e+11 
J2348-1631   2002/03/06   0.92   1.26   1.26   2.15e+11   1.52   0.31   0.31    4.21e+11 
J2354+4553   2002/12/11   0.71   1.81   1.32   2.08e+11   0.65   0.08  <0.08   >4.96e+12 
J2355+4950   1999/03/08   0.48   0.98   0.98   1.44e+11   0.16   0.66   0.55    8.87e+09 
J2358-1020   2002/09/25   0.53   0.67   0.67   7.21e+11   0.49   0.25   0.25    3.35e+11 

